STACL: Simultaneous Translation with Implicit Anticipation and Controllable Latency using Prefix-to-Prefix Framework

Simultaneous translation, which translates sentences before they are finished, is useful in many scenarios but is notoriously difficult due to word-order differences. While the conventional seq-to-seq framework is only suitable for full-sentence translation, we propose a novel prefix-to-prefix framework for simultaneous translation that implicitly learns to anticipate in a single translation model. Within this framework, we present a very simple yet surprisingly effective wait-k policy trained to generate the target sentence concurrently with the source sentence, but always k words behind. Experiments show our strategy achieves low latency and reasonable quality (compared to full-sentence translation) on 4 directions: zh<->en and de<->en.

==> figs/ModelList_catchup.txt <==
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait1/w1_step_70000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait2/w2_step_62000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait3/w3_step_72000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait4/w4_step_79000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait5/w5_step_83000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait6/w6_step_61000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait7/w7_step_55000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait8/w8_step_89000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait9/w9_step_78000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait10/w10_step_86000.pt


==> figs/ModelList_waitk.txt <==
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait1/w1_step_69000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait2/w2_step_69000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait3/w3_step_71000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait4/w4_step_78000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait5/w5_step_82000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait6/w6_step_84000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait7/w7_step_84000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait8/w8_step_82000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait9/w9_step_83000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait10/w10_step_85000.pt


==> figs/bleu/catchup_BLEU_Sep_24.txt <==
unbpe finished for wait 1..10(catchup) for both dev/test set
----------BLEU on dev----------
4 refences
wait_1  BLEU = 27.44, 66.3/37.7/22.5/13.9 (BP=0.922, ratio=0.925, hyp_len=21128, ref_len=22835)
wait_2  BLEU = 28.53, 69.5/40.5/24.2/14.9 (BP=0.900, ratio=0.904, hyp_len=20737, ref_len=22933)
wait_3  BLEU = 30.93, 70.8/42.1/25.7/16.0 (BP=0.930, ratio=0.932, hyp_len=21376, ref_len=22927)
wait_4  BLEU = 32.35, 72.6/44.0/27.4/17.2 (BP=0.924, ratio=0.927, hyp_len=21134, ref_len=22809)
wait_5  BLEU = 33.66, 73.5/44.8/27.4/17.0 (BP=0.956, ratio=0.957, hyp_len=21910, ref_len=22893)
wait_6  BLEU = 35.00, 74.4/46.0/28.7/18.2 (BP=0.957, ratio=0.958, hyp_len=21925, ref_len=22892)
wait_7  BLEU = 36.15, 75.2/46.7/29.3/18.7 (BP=0.971, ratio=0.971, hyp_len=22274, ref_len=22935)
wait_8  BLEU = 38.07, 77.0/48.8/31.0/20.2 (BP=0.972, ratio=0.972, hyp_len=22178, ref_len=22816)
wait_9  BLEU = 38.37, 76.7/48.6/31.3/20.5 (BP=0.975, ratio=0.976, hyp_len=22301, ref_len=22856)
wait_10  BLEU = 39.75, 77.1/49.7/32.1/21.0 (BP=0.991, ratio=0.991, hyp_len=22826, ref_len=23031)
 
refence 0
wait_1  BLEU = 15.76, 48.5/21.6/11.6/6.7 (BP=0.933, ratio=0.935, hyp_len=21128, ref_len=22601)
wait_2  BLEU = 16.79, 51.5/23.6/12.7/7.4 (BP=0.914, ratio=0.918, hyp_len=20737, ref_len=22601)
wait_3  BLEU = 17.76, 52.1/24.3/13.1/7.6 (BP=0.944, ratio=0.946, hyp_len=21376, ref_len=22601)
wait_4  BLEU = 18.82, 53.8/25.5/14.1/8.6 (BP=0.933, ratio=0.935, hyp_len=21134, ref_len=22601)
wait_5  BLEU = 19.39, 54.4/25.8/13.9/8.2 (BP=0.969, ratio=0.969, hyp_len=21910, ref_len=22601)
wait_6  BLEU = 20.30, 54.9/26.7/14.8/8.9 (BP=0.970, ratio=0.970, hyp_len=21925, ref_len=22601)
wait_7  BLEU = 20.83, 55.4/26.9/14.9/9.0 (BP=0.985, ratio=0.986, hyp_len=22274, ref_len=22601)
wait_8  BLEU = 22.01, 57.1/28.3/16.0/9.8 (BP=0.981, ratio=0.981, hyp_len=22178, ref_len=22601)
wait_9  BLEU = 21.99, 56.7/28.2/16.0/9.7 (BP=0.987, ratio=0.987, hyp_len=22301, ref_len=22601)
wait_10  BLEU = 22.90, 57.2/28.9/16.5/10.1 (BP=1.000, ratio=1.010, hyp_len=22826, ref_len=22601)
refence 1
wait_1  BLEU = 14.44, 49.9/21.5/11.2/6.4 (BP=0.866, ratio=0.874, hyp_len=21128, ref_len=24169)
wait_2  BLEU = 14.86, 52.3/23.0/11.8/6.6 (BP=0.847, ratio=0.858, hyp_len=20737, ref_len=24169)
wait_3  BLEU = 15.56, 52.9/23.3/12.1/6.6 (BP=0.878, ratio=0.884, hyp_len=21376, ref_len=24169)
wait_4  BLEU = 15.77, 54.0/24.0/12.5/6.8 (BP=0.866, ratio=0.874, hyp_len=21134, ref_len=24169)
wait_5  BLEU = 16.69, 55.3/24.9/12.6/6.8 (BP=0.902, ratio=0.907, hyp_len=21910, ref_len=24169)
wait_6  BLEU = 17.26, 55.6/25.4/13.1/7.3 (BP=0.903, ratio=0.907, hyp_len=21925, ref_len=24169)
wait_7  BLEU = 18.01, 56.0/25.8/13.6/7.5 (BP=0.918, ratio=0.922, hyp_len=22274, ref_len=24169)
wait_8  BLEU = 18.90, 57.4/26.9/14.4/8.3 (BP=0.914, ratio=0.918, hyp_len=22178, ref_len=24169)
wait_9  BLEU = 19.21, 57.3/26.9/14.6/8.5 (BP=0.920, ratio=0.923, hyp_len=22301, ref_len=24169)
wait_10  BLEU = 19.95, 57.6/27.5/14.9/8.5 (BP=0.943, ratio=0.944, hyp_len=22826, ref_len=24169)
refence 2
wait_1  BLEU = 13.89, 47.3/19.4/9.8/5.3 (BP=0.941, ratio=0.942, hyp_len=21128, ref_len=22421)
wait_2  BLEU = 14.23, 49.2/20.5/10.3/5.5 (BP=0.922, ratio=0.925, hyp_len=20737, ref_len=22421)
wait_3  BLEU = 16.17, 50.3/22.0/11.6/6.5 (BP=0.952, ratio=0.953, hyp_len=21376, ref_len=22421)
wait_4  BLEU = 17.21, 52.0/23.7/12.7/7.2 (BP=0.941, ratio=0.943, hyp_len=21134, ref_len=22421)
wait_5  BLEU = 17.88, 52.3/23.6/12.6/7.2 (BP=0.977, ratio=0.977, hyp_len=21910, ref_len=22421)
wait_6  BLEU = 18.53, 52.8/24.3/13.2/7.6 (BP=0.978, ratio=0.978, hyp_len=21925, ref_len=22421)
wait_7  BLEU = 19.27, 53.4/24.9/13.5/7.9 (BP=0.993, ratio=0.993, hyp_len=22274, ref_len=22421)
wait_8  BLEU = 19.61, 54.5/25.5/13.8/8.1 (BP=0.989, ratio=0.989, hyp_len=22178, ref_len=22421)
wait_9  BLEU = 20.31, 54.7/25.8/14.3/8.6 (BP=0.995, ratio=0.995, hyp_len=22301, ref_len=22421)
wait_10  BLEU = 20.71, 54.6/26.2/14.7/8.8 (BP=1.000, ratio=1.018, hyp_len=22826, ref_len=22421)
refence 3
wait_1  BLEU = 12.23, 47.5/18.8/8.7/4.5 (BP=0.892, ratio=0.897, hyp_len=21128, ref_len=23554)
wait_2  BLEU = 12.56, 49.5/19.9/9.2/4.7 (BP=0.873, ratio=0.880, hyp_len=20737, ref_len=23554)
wait_3  BLEU = 13.64, 50.5/20.4/9.7/5.2 (BP=0.903, ratio=0.908, hyp_len=21376, ref_len=23554)
wait_4  BLEU = 14.16, 52.3/21.5/10.3/5.5 (BP=0.892, ratio=0.897, hyp_len=21134, ref_len=23554)
wait_5  BLEU = 15.00, 52.8/22.1/10.5/5.6 (BP=0.928, ratio=0.930, hyp_len=21910, ref_len=23554)
wait_6  BLEU = 15.78, 53.2/22.7/11.3/6.1 (BP=0.928, ratio=0.931, hyp_len=21925, ref_len=23554)
wait_7  BLEU = 16.03, 53.8/23.0/11.2/6.0 (BP=0.944, ratio=0.946, hyp_len=22274, ref_len=23554)
wait_8  BLEU = 16.60, 54.8/23.8/11.7/6.4 (BP=0.940, ratio=0.942, hyp_len=22178, ref_len=23554)
wait_9  BLEU = 16.73, 54.5/23.7/11.8/6.4 (BP=0.945, ratio=0.947, hyp_len=22301, ref_len=23554)
wait_10  BLEU = 17.73, 54.8/24.2/12.3/6.9 (BP=0.969, ratio=0.969, hyp_len=22826, ref_len=23554)
------3 ref BLEU on dev------
ref 1 2 3
tgt 0   BLEU = 45.32, 82.3/55.6/37.6/25.5 (BP=0.990, ratio=0.990, hyp_len=22601, ref_len=22823)
wait 1  BLEU = 24.40, 63.9/34.4/19.7/11.7 (BP=0.914, ratio=0.917, hyp_len=21128, ref_len=23031)
wait 2  BLEU = 25.20, 66.8/36.7/20.9/12.4 (BP=0.893, ratio=0.899, hyp_len=20737, ref_len=23077)
wait 3  BLEU = 27.22, 68.1/38.1/22.1/13.1 (BP=0.924, ratio=0.927, hyp_len=21376, ref_len=23066)
wait 4  BLEU = 28.37, 69.9/39.8/23.5/14.0 (BP=0.918, ratio=0.921, hyp_len=21134, ref_len=22940)
wait 5  BLEU = 29.67, 70.7/40.6/23.6/14.0 (BP=0.951, ratio=0.952, hyp_len=21910, ref_len=23007)
wait 6  BLEU = 30.80, 71.5/41.6/24.5/14.9 (BP=0.954, ratio=0.955, hyp_len=21925, ref_len=22950)
wait 7  BLEU = 31.87, 72.3/42.4/25.2/15.3 (BP=0.966, ratio=0.967, hyp_len=22274, ref_len=23044)
wait 8  BLEU = 33.26, 74.0/43.9/26.4/16.4 (BP=0.967, ratio=0.967, hyp_len=22178, ref_len=22931)
wait 9  BLEU = 33.77, 73.8/44.0/26.8/16.9 (BP=0.969, ratio=0.970, hyp_len=22301, ref_len=22993)
wait 10  BLEU = 35.08, 74.2/45.1/27.6/17.3 (BP=0.987, ratio=0.987, hyp_len=22826, ref_len=23131)
ref 0 2 3
tgt 1   BLEU = 37.85, 75.5/47.2/30.0/19.2 (BP=1.000, ratio=1.027, hyp_len=24169, ref_len=23526)
wait 1  BLEU = 24.46, 62.7/33.8/19.5/11.6 (BP=0.930, ratio=0.932, hyp_len=21128, ref_len=22658)
wait 2  BLEU = 25.33, 65.8/36.1/20.8/12.4 (BP=0.906, ratio=0.910, hyp_len=20737, ref_len=22786)
wait 3  BLEU = 27.51, 66.9/37.5/22.1/13.4 (BP=0.938, ratio=0.940, hyp_len=21376, ref_len=22750)
wait 4  BLEU = 29.14, 69.0/39.7/23.8/14.8 (BP=0.929, ratio=0.932, hyp_len=21134, ref_len=22685)
wait 5  BLEU = 30.23, 69.7/40.1/23.7/14.6 (BP=0.964, ratio=0.965, hyp_len=21910, ref_len=22711)
wait 6  BLEU = 31.51, 70.4/41.3/25.1/15.7 (BP=0.964, ratio=0.964, hyp_len=21925, ref_len=22739)
wait 7  BLEU = 32.31, 71.2/41.9/25.4/15.9 (BP=0.976, ratio=0.976, hyp_len=22274, ref_len=22822)
wait 8  BLEU = 33.79, 72.9/43.7/26.7/16.9 (BP=0.975, ratio=0.976, hyp_len=22178, ref_len=22734)
wait 9  BLEU = 34.07, 72.6/43.5/26.9/17.1 (BP=0.981, ratio=0.981, hyp_len=22301, ref_len=22723)
wait 10  BLEU = 35.66, 73.1/44.6/27.9/17.9 (BP=0.999, ratio=0.999, hyp_len=22826, ref_len=22849)
ref 0 1 3
tgt 2   BLEU = 41.00, 79.3/51.1/33.6/22.4 (BP=0.980, ratio=0.981, hyp_len=22421, ref_len=22864)
wait 1  BLEU = 24.63, 63.9/34.6/20.1/12.1 (BP=0.909, ratio=0.912, hyp_len=21128, ref_len=23154)
wait 2  BLEU = 25.76, 67.0/37.3/21.6/13.0 (BP=0.889, ratio=0.895, hyp_len=20737, ref_len=23168)
wait 3  BLEU = 27.61, 68.2/38.4/22.6/13.7 (BP=0.920, ratio=0.923, hyp_len=21376, ref_len=23147)
wait 4  BLEU = 28.59, 69.9/39.8/23.8/14.6 (BP=0.912, ratio=0.915, hyp_len=21134, ref_len=23092)
wait 5  BLEU = 29.94, 70.9/40.9/24.0/14.5 (BP=0.945, ratio=0.946, hyp_len=21910, ref_len=23158)
wait 6  BLEU = 31.20, 71.6/41.9/25.2/15.5 (BP=0.948, ratio=0.949, hyp_len=21925, ref_len=23106)
wait 7  BLEU = 32.17, 72.5/42.6/25.7/15.9 (BP=0.960, ratio=0.960, hyp_len=22274, ref_len=23192)
wait 8  BLEU = 34.07, 74.2/44.6/27.4/17.4 (BP=0.961, ratio=0.962, hyp_len=22178, ref_len=23060)
wait 9  BLEU = 34.14, 73.7/44.3/27.4/17.4 (BP=0.966, ratio=0.967, hyp_len=22301, ref_len=23069)
wait 10  BLEU = 35.41, 74.3/45.2/28.2/17.9 (BP=0.982, ratio=0.982, hyp_len=22826, ref_len=23250)
ref 0 1 2
tgt 3   BLEU = 34.07, 74.3/43.6/26.0/16.0 (BP=1.000, ratio=1.012, hyp_len=23554, ref_len=23277)
wait 1  BLEU = 24.85, 63.0/34.1/20.0/12.3 (BP=0.922, ratio=0.925, hyp_len=21128, ref_len=22848)
wait 2  BLEU = 26.00, 66.2/36.8/21.6/13.2 (BP=0.901, ratio=0.905, hyp_len=20737, ref_len=22905)
wait 3  BLEU = 28.23, 67.4/38.3/23.1/14.2 (BP=0.931, ratio=0.933, hyp_len=21376, ref_len=22913)
wait 4  BLEU = 29.42, 69.0/40.0/24.4/15.3 (BP=0.924, ratio=0.927, hyp_len=21134, ref_len=22807)
wait 5  BLEU = 30.67, 70.2/40.8/24.5/15.1 (BP=0.956, ratio=0.957, hyp_len=21910, ref_len=22905)
wait 6  BLEU = 31.88, 70.8/41.9/25.7/16.2 (BP=0.957, ratio=0.957, hyp_len=21925, ref_len=22899)
wait 7  BLEU = 32.97, 71.5/42.5/26.2/16.7 (BP=0.971, ratio=0.971, hyp_len=22274, ref_len=22930)
wait 8  BLEU = 34.75, 73.3/44.5/27.8/18.0 (BP=0.972, ratio=0.972, hyp_len=22178, ref_len=22814)
wait 9  BLEU = 35.23, 73.1/44.6/28.2/18.4 (BP=0.976, ratio=0.976, hyp_len=22301, ref_len=22843)
wait 10  BLEU = 36.28, 73.4/45.4/28.9/18.8 (BP=0.990, ratio=0.990, hyp_len=22826, ref_len=23057)
----------BLEU on test----------
4 refences
wait_1  BLEU = 18.55, 56.6/27.6/14.8/8.3 (BP=0.887, ratio=0.893, hyp_len=20126, ref_len=22541)
wait_2  BLEU = 22.03, 58.3/30.3/16.8/9.5 (BP=0.956, ratio=0.957, hyp_len=21851, ref_len=22823)
wait_3  BLEU = 24.09, 62.5/32.8/18.7/11.1 (BP=0.942, ratio=0.944, hyp_len=21245, ref_len=22508)
wait_4  BLEU = 25.23, 66.2/36.1/21.1/12.8 (BP=0.890, ratio=0.895, hyp_len=19825, ref_len=22146)
wait_5  BLEU = 27.37, 65.8/36.0/20.7/12.3 (BP=0.982, ratio=0.982, hyp_len=22171, ref_len=22569)
wait_6  BLEU = 29.49, 68.1/38.5/22.9/14.1 (BP=0.973, ratio=0.973, hyp_len=21932, ref_len=22535)
wait_7  BLEU = 29.72, 69.3/39.7/23.7/14.5 (BP=0.953, ratio=0.954, hyp_len=21287, ref_len=22313)
wait_8  BLEU = 30.97, 70.1/41.0/25.2/16.0 (BP=0.944, ratio=0.945, hyp_len=21179, ref_len=22400)
wait_9  BLEU = 31.25, 69.4/40.3/24.4/15.3 (BP=0.978, ratio=0.978, hyp_len=21868, ref_len=22363)
wait_10  BLEU = 32.24, 70.9/41.5/25.4/15.9 (BP=0.976, ratio=0.976, hyp_len=22001, ref_len=22534)
 
refence 0
wait_1  BLEU = 10.31, 44.6/17.0/8.0/4.2 (BP=0.817, ratio=0.832, hyp_len=20126, ref_len=24188)
wait_2  BLEU = 12.67, 45.4/18.8/9.3/5.0 (BP=0.899, ratio=0.903, hyp_len=21851, ref_len=24188)
wait_3  BLEU = 13.32, 48.9/20.2/10.1/5.5 (BP=0.871, ratio=0.878, hyp_len=21245, ref_len=24188)
wait_4  BLEU = 13.52, 52.1/22.1/11.3/6.2 (BP=0.802, ratio=0.820, hyp_len=19825, ref_len=24188)
wait_5  BLEU = 15.01, 51.1/21.9/11.0/5.9 (BP=0.913, ratio=0.917, hyp_len=22171, ref_len=24188)
wait_6  BLEU = 16.29, 53.2/23.5/12.2/7.0 (BP=0.902, ratio=0.907, hyp_len=21932, ref_len=24188)
wait_7  BLEU = 16.01, 54.0/24.3/12.6/6.9 (BP=0.873, ratio=0.880, hyp_len=21287, ref_len=24188)
wait_8  BLEU = 16.71, 54.9/25.0/13.3/7.6 (BP=0.868, ratio=0.876, hyp_len=21179, ref_len=24188)
wait_9  BLEU = 17.23, 54.4/25.0/13.2/7.5 (BP=0.899, ratio=0.904, hyp_len=21868, ref_len=24188)
wait_10  BLEU = 17.46, 55.4/25.2/13.3/7.4 (BP=0.905, ratio=0.910, hyp_len=22001, ref_len=24188)
refence 1
wait_1  BLEU = 9.84, 42.2/15.7/7.1/3.5 (BP=0.865, ratio=0.874, hyp_len=20126, ref_len=23034)
wait_2  BLEU = 12.30, 43.5/17.4/8.5/4.4 (BP=0.947, ratio=0.949, hyp_len=21851, ref_len=23034)
wait_3  BLEU = 13.06, 47.1/19.0/9.4/4.9 (BP=0.919, ratio=0.922, hyp_len=21245, ref_len=23034)
wait_4  BLEU = 13.35, 50.2/20.7/10.4/5.6 (BP=0.851, ratio=0.861, hyp_len=19825, ref_len=23034)
wait_5  BLEU = 14.39, 49.0/20.2/9.9/5.1 (BP=0.962, ratio=0.963, hyp_len=22171, ref_len=23034)
wait_6  BLEU = 15.93, 51.0/21.9/11.3/6.2 (BP=0.951, ratio=0.952, hyp_len=21932, ref_len=23034)
wait_7  BLEU = 15.74, 51.9/22.6/11.5/6.3 (BP=0.921, ratio=0.924, hyp_len=21287, ref_len=23034)
wait_8  BLEU = 16.35, 52.4/23.2/12.1/6.9 (BP=0.916, ratio=0.919, hyp_len=21179, ref_len=23034)
wait_9  BLEU = 16.46, 52.2/22.9/11.8/6.5 (BP=0.948, ratio=0.949, hyp_len=21868, ref_len=23034)
wait_10  BLEU = 17.22, 53.0/23.4/12.3/6.9 (BP=0.954, ratio=0.955, hyp_len=22001, ref_len=23034)
refence 2
wait_1  BLEU = 10.12, 41.2/15.0/6.9/3.5 (BP=0.917, ratio=0.920, hyp_len=20126, ref_len=21875)
wait_2  BLEU = 11.90, 41.9/16.1/7.7/3.9 (BP=0.999, ratio=0.999, hyp_len=21851, ref_len=21875)
wait_3  BLEU = 12.95, 45.2/17.5/8.7/4.6 (BP=0.971, ratio=0.971, hyp_len=21245, ref_len=21875)
wait_4  BLEU = 13.40, 48.2/19.5/9.8/5.3 (BP=0.902, ratio=0.906, hyp_len=19825, ref_len=21875)
wait_5  BLEU = 14.47, 47.2/19.2/9.6/5.1 (BP=1.000, ratio=1.014, hyp_len=22171, ref_len=21875)
wait_6  BLEU = 15.69, 49.3/20.6/10.5/5.7 (BP=1.000, ratio=1.003, hyp_len=21932, ref_len=21875)
wait_7  BLEU = 15.88, 50.0/21.4/11.0/6.0 (BP=0.973, ratio=0.973, hyp_len=21287, ref_len=21875)
wait_8  BLEU = 16.73, 50.7/22.1/11.9/6.7 (BP=0.968, ratio=0.968, hyp_len=21179, ref_len=21875)
wait_9  BLEU = 16.63, 49.9/21.4/11.2/6.4 (BP=1.000, ratio=1.000, hyp_len=21868, ref_len=21875)
wait_10  BLEU = 17.09, 51.1/22.2/11.6/6.5 (BP=1.000, ratio=1.006, hyp_len=22001, ref_len=21875)
refence 3
wait_1  BLEU = 10.36, 43.1/16.6/7.7/3.7 (BP=0.866, ratio=0.875, hyp_len=20126, ref_len=23010)
wait_2  BLEU = 12.31, 43.8/17.9/8.5/4.2 (BP=0.948, ratio=0.950, hyp_len=21851, ref_len=23010)
wait_3  BLEU = 13.10, 46.9/19.0/9.3/4.9 (BP=0.920, ratio=0.923, hyp_len=21245, ref_len=23010)
wait_4  BLEU = 14.09, 50.4/21.5/11.1/6.2 (BP=0.852, ratio=0.862, hyp_len=19825, ref_len=23010)
wait_5  BLEU = 15.08, 49.2/21.0/10.5/5.5 (BP=0.963, ratio=0.964, hyp_len=22171, ref_len=23010)
wait_6  BLEU = 16.38, 51.5/22.5/11.6/6.5 (BP=0.952, ratio=0.953, hyp_len=21932, ref_len=23010)
wait_7  BLEU = 16.40, 52.2/23.1/12.2/6.8 (BP=0.922, ratio=0.925, hyp_len=21287, ref_len=23010)
wait_8  BLEU = 17.12, 53.1/24.3/13.0/7.2 (BP=0.917, ratio=0.920, hyp_len=21179, ref_len=23010)
wait_9  BLEU = 17.17, 52.4/23.5/12.4/7.0 (BP=0.949, ratio=0.950, hyp_len=21868, ref_len=23010)
wait_10  BLEU = 17.87, 53.7/24.5/13.0/7.2 (BP=0.955, ratio=0.956, hyp_len=22001, ref_len=23010)
------3 ref BLEU on test------
ref 1 2 3
tgt 0   BLEU = 45.94, 79.8/55.0/38.1/26.7 (BP=1.000, ratio=1.039, hyp_len=24188, ref_len=23271)
wait 1  BLEU = 16.79, 53.8/25.1/12.9/7.0 (BP=0.898, ratio=0.903, hyp_len=20126, ref_len=22291)
wait 2  BLEU = 19.82, 55.4/27.2/14.6/8.0 (BP=0.967, ratio=0.967, hyp_len=21851, ref_len=22591)
wait 3  BLEU = 21.58, 59.4/29.6/16.3/9.3 (BP=0.948, ratio=0.950, hyp_len=21245, ref_len=22371)
wait 4  BLEU = 22.64, 63.0/32.6/18.4/10.9 (BP=0.894, ratio=0.900, hyp_len=19825, ref_len=22038)
wait 5  BLEU = 24.60, 62.5/32.4/18.1/10.4 (BP=0.991, ratio=0.991, hyp_len=22171, ref_len=22376)
wait 6  BLEU = 26.46, 64.9/34.7/20.0/11.9 (BP=0.979, ratio=0.979, hyp_len=21932, ref_len=22401)
wait 7  BLEU = 26.70, 66.0/35.9/20.7/12.4 (BP=0.956, ratio=0.957, hyp_len=21287, ref_len=22240)
wait 8  BLEU = 27.85, 66.8/37.1/22.1/13.6 (BP=0.949, ratio=0.950, hyp_len=21179, ref_len=22283)
wait 9  BLEU = 27.95, 66.1/36.2/21.2/12.8 (BP=0.985, ratio=0.985, hyp_len=21868, ref_len=22200)
wait 10  BLEU = 28.91, 67.5/37.4/22.2/13.5 (BP=0.981, ratio=0.981, hyp_len=22001, ref_len=22433)
ref 0 2 3
tgt 1   BLEU = 46.99, 81.5/56.0/39.1/27.3 (BP=1.000, ratio=1.004, hyp_len=23034, ref_len=22934)
wait 1  BLEU = 17.07, 54.6/25.5/13.4/7.4 (BP=0.885, ratio=0.891, hyp_len=20126, ref_len=22591)
wait 2  BLEU = 20.22, 56.0/28.0/15.2/8.5 (BP=0.954, ratio=0.955, hyp_len=21851, ref_len=22876)
wait 3  BLEU = 22.08, 60.1/30.2/16.9/9.9 (BP=0.940, ratio=0.942, hyp_len=21245, ref_len=22559)
wait 4  BLEU = 23.11, 63.7/33.3/19.2/11.5 (BP=0.884, ratio=0.890, hyp_len=19825, ref_len=22263)
wait 5  BLEU = 25.02, 63.1/33.1/18.7/10.9 (BP=0.979, ratio=0.980, hyp_len=22171, ref_len=22635)
wait 6  BLEU = 26.98, 65.6/35.4/20.6/12.5 (BP=0.971, ratio=0.971, hyp_len=21932, ref_len=22580)
wait 7  BLEU = 27.09, 66.7/36.5/21.3/12.8 (BP=0.950, ratio=0.951, hyp_len=21287, ref_len=22380)
wait 8  BLEU = 28.49, 67.6/38.0/22.9/14.2 (BP=0.942, ratio=0.944, hyp_len=21179, ref_len=22443)
wait 9  BLEU = 28.63, 66.7/37.2/22.0/13.6 (BP=0.976, ratio=0.976, hyp_len=21868, ref_len=22402)
wait 10  BLEU = 29.49, 68.2/38.3/22.9/14.1 (BP=0.974, ratio=0.974, hyp_len=22001, ref_len=22584)
ref 0 1 3
tgt 2   BLEU = 45.34, 82.1/55.6/38.4/26.9 (BP=0.973, ratio=0.973, hyp_len=21875, ref_len=22480)
wait 1  BLEU = 16.59, 54.7/25.6/13.2/7.1 (BP=0.870, ratio=0.878, hyp_len=20126, ref_len=22932)
wait 2  BLEU = 20.06, 56.2/28.2/15.2/8.5 (BP=0.943, ratio=0.945, hyp_len=21851, ref_len=23124)
wait 3  BLEU = 21.68, 60.3/30.4/16.8/9.7 (BP=0.926, ratio=0.929, hyp_len=21245, ref_len=22878)
wait 4  BLEU = 22.75, 64.1/33.7/19.1/11.4 (BP=0.869, ratio=0.877, hyp_len=19825, ref_len=22616)
wait 5  BLEU = 24.70, 63.5/33.5/18.7/10.7 (BP=0.967, ratio=0.967, hyp_len=22171, ref_len=22917)
wait 6  BLEU = 26.88, 66.0/35.8/20.8/12.5 (BP=0.959, ratio=0.960, hyp_len=21932, ref_len=22840)
wait 7  BLEU = 26.90, 67.0/37.0/21.5/12.9 (BP=0.934, ratio=0.936, hyp_len=21287, ref_len=22744)
wait 8  BLEU = 28.02, 67.9/38.2/22.8/14.0 (BP=0.929, ratio=0.931, hyp_len=21179, ref_len=22743)
wait 9  BLEU = 28.43, 67.2/37.7/22.2/13.5 (BP=0.963, ratio=0.963, hyp_len=21868, ref_len=22703)
wait 10  BLEU = 29.35, 68.6/38.6/23.0/14.0 (BP=0.966, ratio=0.966, hyp_len=22001, ref_len=22772)
ref 0 1 2
tgt 3   BLEU = 46.77, 81.2/56.1/39.0/26.9 (BP=1.000, ratio=1.006, hyp_len=23010, ref_len=22878)
wait 1  BLEU = 16.71, 54.2/25.1/13.1/7.2 (BP=0.882, ratio=0.889, hyp_len=20126, ref_len=22644)
wait 2  BLEU = 20.09, 55.7/27.6/15.0/8.4 (BP=0.957, ratio=0.958, hyp_len=21851, ref_len=22810)
wait 3  BLEU = 21.80, 59.9/30.0/16.7/9.7 (BP=0.938, ratio=0.940, hyp_len=21245, ref_len=22596)
wait 4  BLEU = 22.69, 63.5/32.8/18.7/11.1 (BP=0.885, ratio=0.892, hyp_len=19825, ref_len=22237)
wait 5  BLEU = 24.69, 62.9/32.7/18.3/10.6 (BP=0.981, ratio=0.981, hyp_len=22171, ref_len=22590)
wait 6  BLEU = 26.76, 65.1/35.0/20.4/12.3 (BP=0.973, ratio=0.973, hyp_len=21932, ref_len=22534)
wait 7  BLEU = 26.80, 66.2/36.2/21.0/12.5 (BP=0.952, ratio=0.953, hyp_len=21287, ref_len=22327)
wait 8  BLEU = 27.77, 66.9/37.1/22.1/13.7 (BP=0.942, ratio=0.944, hyp_len=21179, ref_len=22435)
wait 9  BLEU = 28.31, 66.5/37.0/21.8/13.3 (BP=0.974, ratio=0.974, hyp_len=21868, ref_len=22446)
wait 10  BLEU = 29.02, 67.8/37.8/22.4/13.6 (BP=0.976, ratio=0.977, hyp_len=22001, ref_len=22526)


==> figs/bleu/waitk_BLEU_Sep_24.txt <==
# 69,69,71,78,82,84,84,82,83,85k iter 
unbpe finished for wait 1..10(waitk) for both dev/test set
----------BLEU on dev----------
4 refences
wait_1  BLEU = 33.93, 71.5/43.1/26.3/16.6 (BP=0.996, ratio=0.996, hyp_len=23078, ref_len=23169)
wait_2  BLEU = 35.50, 74.5/46.1/28.8/18.4 (BP=0.967, ratio=0.967, hyp_len=22169, ref_len=22923)
wait_3  BLEU = 35.08, 74.6/45.7/28.3/18.0 (BP=0.966, ratio=0.967, hyp_len=22037, ref_len=22798)
wait_4  BLEU = 36.37, 74.9/46.6/29.2/18.6 (BP=0.980, ratio=0.981, hyp_len=22577, ref_len=23026)
wait_5  BLEU = 38.11, 76.7/48.5/30.9/20.1 (BP=0.977, ratio=0.977, hyp_len=22252, ref_len=22770)
wait_6  BLEU = 38.19, 77.2/49.2/31.2/20.1 (BP=0.972, ratio=0.972, hyp_len=22011, ref_len=22646)
wait_7  BLEU = 38.93, 77.1/49.0/31.2/20.3 (BP=0.990, ratio=0.990, hyp_len=22616, ref_len=22848)
wait_8  BLEU = 39.84, 77.4/50.0/32.5/21.3 (BP=0.986, ratio=0.986, hyp_len=22510, ref_len=22834)
wait_9  BLEU = 40.19, 78.7/51.4/33.5/21.9 (BP=0.969, ratio=0.969, hyp_len=21852, ref_len=22546)
wait_10  BLEU = 40.79, 78.6/51.4/33.6/21.9 (BP=0.982, ratio=0.983, hyp_len=22379, ref_len=22777)
 
refence 0
wait_1  BLEU = 19.74, 52.7/25.0/13.9/8.3 (BP=1.000, ratio=1.021, hyp_len=23078, ref_len=22601)
wait_2  BLEU = 21.28, 55.4/27.4/15.5/9.4 (BP=0.981, ratio=0.981, hyp_len=22169, ref_len=22601)
wait_3  BLEU = 19.92, 55.0/26.2/14.4/8.4 (BP=0.975, ratio=0.975, hyp_len=22037, ref_len=22601)
wait_4  BLEU = 21.32, 55.3/27.2/15.2/9.1 (BP=0.999, ratio=0.999, hyp_len=22577, ref_len=22601)
wait_5  BLEU = 22.09, 56.7/28.3/16.1/9.8 (BP=0.984, ratio=0.985, hyp_len=22252, ref_len=22601)
wait_6  BLEU = 21.56, 57.4/28.4/15.8/9.3 (BP=0.974, ratio=0.974, hyp_len=22011, ref_len=22601)
wait_7  BLEU = 22.64, 57.1/28.5/16.2/10.0 (BP=1.000, ratio=1.001, hyp_len=22616, ref_len=22601)
wait_8  BLEU = 23.48, 57.5/29.5/17.1/10.6 (BP=0.996, ratio=0.996, hyp_len=22510, ref_len=22601)
wait_9  BLEU = 23.36, 59.5/30.4/17.5/10.8 (BP=0.966, ratio=0.967, hyp_len=21852, ref_len=22601)
wait_10  BLEU = 23.66, 58.7/30.0/17.3/10.7 (BP=0.990, ratio=0.990, hyp_len=22379, ref_len=22601)
refence 1
wait_1  BLEU = 17.95, 53.9/24.4/12.8/7.5 (BP=0.954, ratio=0.955, hyp_len=23078, ref_len=24169)
wait_2  BLEU = 18.38, 55.9/25.9/13.8/8.2 (BP=0.914, ratio=0.917, hyp_len=22169, ref_len=24169)
wait_3  BLEU = 17.36, 55.7/25.3/13.1/7.3 (BP=0.908, ratio=0.912, hyp_len=22037, ref_len=24169)
wait_4  BLEU = 18.30, 55.9/25.6/13.6/7.7 (BP=0.932, ratio=0.934, hyp_len=22577, ref_len=24169)
wait_5  BLEU = 18.63, 57.4/26.6/14.1/7.9 (BP=0.917, ratio=0.921, hyp_len=22252, ref_len=24169)
wait_6  BLEU = 18.72, 57.9/27.1/14.4/8.1 (BP=0.907, ratio=0.911, hyp_len=22011, ref_len=24169)
wait_7  BLEU = 19.04, 57.4/26.7/14.1/8.0 (BP=0.934, ratio=0.936, hyp_len=22616, ref_len=24169)
wait_8  BLEU = 19.67, 58.1/27.4/14.9/8.5 (BP=0.929, ratio=0.931, hyp_len=22510, ref_len=24169)
wait_9  BLEU = 19.47, 59.2/28.1/15.2/8.7 (BP=0.899, ratio=0.904, hyp_len=21852, ref_len=24169)
wait_10  BLEU = 20.00, 59.1/28.1/15.2/8.7 (BP=0.923, ratio=0.926, hyp_len=22379, ref_len=24169)
refence 2
wait_1  BLEU = 16.64, 50.1/21.9/11.3/6.2 (BP=1.000, ratio=1.029, hyp_len=23078, ref_len=22421)
wait_2  BLEU = 17.84, 52.8/23.8/12.4/6.8 (BP=0.989, ratio=0.989, hyp_len=22169, ref_len=22421)
wait_3  BLEU = 18.15, 53.0/23.9/12.7/7.3 (BP=0.983, ratio=0.983, hyp_len=22037, ref_len=22421)
wait_4  BLEU = 18.87, 53.0/24.4/13.1/7.5 (BP=1.000, ratio=1.007, hyp_len=22577, ref_len=22421)
wait_5  BLEU = 19.95, 54.8/25.7/14.1/8.2 (BP=0.992, ratio=0.992, hyp_len=22252, ref_len=22421)
wait_6  BLEU = 19.88, 55.1/26.0/14.2/8.3 (BP=0.982, ratio=0.982, hyp_len=22011, ref_len=22421)
wait_7  BLEU = 20.43, 54.7/26.1/14.4/8.4 (BP=1.000, ratio=1.009, hyp_len=22616, ref_len=22421)
wait_8  BLEU = 20.57, 55.1/26.3/14.4/8.6 (BP=1.000, ratio=1.004, hyp_len=22510, ref_len=22421)
wait_9  BLEU = 20.89, 56.8/27.5/15.2/8.9 (BP=0.974, ratio=0.975, hyp_len=21852, ref_len=22421)
wait_10  BLEU = 21.47, 55.9/27.3/15.4/9.1 (BP=0.998, ratio=0.998, hyp_len=22379, ref_len=22421)
refence 3
wait_1  BLEU = 15.24, 51.0/21.4/10.1/5.3 (BP=0.980, ratio=0.980, hyp_len=23078, ref_len=23554)
wait_2  BLEU = 16.11, 53.2/23.1/11.3/6.2 (BP=0.939, ratio=0.941, hyp_len=22169, ref_len=23554)
wait_3  BLEU = 15.68, 53.5/22.5/11.0/6.0 (BP=0.933, ratio=0.936, hyp_len=22037, ref_len=23554)
wait_4  BLEU = 16.32, 53.5/22.8/11.2/6.1 (BP=0.958, ratio=0.959, hyp_len=22577, ref_len=23554)
wait_5  BLEU = 16.81, 54.7/23.9/11.9/6.5 (BP=0.943, ratio=0.945, hyp_len=22252, ref_len=23554)
wait_6  BLEU = 16.70, 55.3/24.1/11.9/6.5 (BP=0.932, ratio=0.934, hyp_len=22011, ref_len=23554)
wait_7  BLEU = 17.20, 54.8/24.0/12.0/6.6 (BP=0.959, ratio=0.960, hyp_len=22616, ref_len=23554)
wait_8  BLEU = 17.54, 55.0/24.4/12.4/6.8 (BP=0.955, ratio=0.956, hyp_len=22510, ref_len=23554)
wait_9  BLEU = 17.64, 56.4/25.3/13.0/7.1 (BP=0.925, ratio=0.928, hyp_len=21852, ref_len=23554)
wait_10  BLEU = 18.15, 56.0/25.4/13.0/7.2 (BP=0.949, ratio=0.950, hyp_len=22379, ref_len=23554)
------3 ref BLEU on dev------
ref 1 2 3
tgt 0   BLEU = 45.32, 82.3/55.6/37.6/25.5 (BP=0.990, ratio=0.990, hyp_len=22601, ref_len=22823)
wait 1  BLEU = 29.83, 68.9/39.1/22.6/13.5 (BP=0.991, ratio=0.991, hyp_len=23078, ref_len=23297)
wait 2  BLEU = 31.28, 71.6/41.8/24.8/15.2 (BP=0.961, ratio=0.961, hyp_len=22169, ref_len=23057)
wait 3  BLEU = 31.00, 71.9/41.6/24.5/15.0 (BP=0.959, ratio=0.960, hyp_len=22037, ref_len=22967)
wait 4  BLEU = 31.99, 72.0/42.1/24.9/15.2 (BP=0.977, ratio=0.978, hyp_len=22577, ref_len=23095)
wait 5  BLEU = 33.31, 73.9/43.8/26.4/16.2 (BP=0.971, ratio=0.971, hyp_len=22252, ref_len=22906)
wait 6  BLEU = 33.56, 74.3/44.5/26.8/16.5 (BP=0.965, ratio=0.966, hyp_len=22011, ref_len=22793)
wait 7  BLEU = 34.05, 74.2/44.4/26.7/16.4 (BP=0.983, ratio=0.983, hyp_len=22616, ref_len=23000)
wait 8  BLEU = 34.81, 74.5/45.1/27.6/17.1 (BP=0.980, ratio=0.980, hyp_len=22510, ref_len=22973)
wait 9  BLEU = 35.17, 75.7/46.5/28.6/17.7 (BP=0.962, ratio=0.963, hyp_len=21852, ref_len=22698)
wait 10  BLEU = 35.73, 75.6/46.5/28.7/17.8 (BP=0.975, ratio=0.976, hyp_len=22379, ref_len=22941)
ref 0 2 3
tgt 1   BLEU = 37.85, 75.5/47.2/30.0/19.2 (BP=1.000, ratio=1.027, hyp_len=24169, ref_len=23526)
wait 1  BLEU = 30.08, 67.6/38.6/22.7/13.8 (BP=1.000, ratio=1.005, hyp_len=23078, ref_len=22958)
wait 2  BLEU = 31.79, 70.7/41.6/25.1/15.6 (BP=0.971, ratio=0.972, hyp_len=22169, ref_len=22816)
wait 3  BLEU = 31.25, 70.7/40.8/24.5/15.2 (BP=0.970, ratio=0.970, hyp_len=22037, ref_len=22717)
wait 4  BLEU = 32.51, 71.0/41.8/25.3/15.7 (BP=0.987, ratio=0.987, hyp_len=22577, ref_len=22875)
wait 5  BLEU = 34.37, 72.7/43.8/27.1/17.3 (BP=0.984, ratio=0.984, hyp_len=22252, ref_len=22617)
wait 6  BLEU = 34.02, 73.2/44.1/27.0/17.0 (BP=0.975, ratio=0.976, hyp_len=22011, ref_len=22562)
wait 7  BLEU = 35.02, 73.1/44.2/27.2/17.4 (BP=0.996, ratio=0.996, hyp_len=22616, ref_len=22712)
wait 8  BLEU = 35.82, 73.4/45.1/28.4/18.3 (BP=0.990, ratio=0.990, hyp_len=22510, ref_len=22746)
wait 9  BLEU = 35.96, 75.0/46.5/29.1/18.6 (BP=0.970, ratio=0.971, hyp_len=21852, ref_len=22514)
wait 10  BLEU = 36.60, 74.6/46.3/29.3/18.6 (BP=0.988, ratio=0.988, hyp_len=22379, ref_len=22658)
ref 0 1 3
tgt 2   BLEU = 41.00, 79.3/51.1/33.6/22.4 (BP=0.980, ratio=0.981, hyp_len=22421, ref_len=22864)
wait 1  BLEU = 30.90, 69.1/39.8/23.6/14.7 (BP=0.988, ratio=0.988, hyp_len=23078, ref_len=23349)
wait 2  BLEU = 32.33, 71.9/42.6/25.9/16.3 (BP=0.958, ratio=0.959, hyp_len=22169, ref_len=23117)
wait 3  BLEU = 31.27, 71.9/41.7/24.9/15.3 (BP=0.957, ratio=0.958, hyp_len=22037, ref_len=23009)
wait 4  BLEU = 32.62, 72.1/42.5/25.8/16.0 (BP=0.972, ratio=0.972, hyp_len=22577, ref_len=23216)
wait 5  BLEU = 33.84, 73.9/44.2/27.1/17.0 (BP=0.966, ratio=0.967, hyp_len=22252, ref_len=23011)
wait 6  BLEU = 33.85, 74.4/44.8/27.3/17.0 (BP=0.959, ratio=0.960, hyp_len=22011, ref_len=22935)
wait 7  BLEU = 34.65, 74.2/44.6/27.3/17.3 (BP=0.979, ratio=0.979, hyp_len=22616, ref_len=23098)
wait 8  BLEU = 35.71, 74.5/45.6/28.7/18.3 (BP=0.977, ratio=0.977, hyp_len=22510, ref_len=23033)
wait 9  BLEU = 35.84, 75.9/46.9/29.4/18.8 (BP=0.957, ratio=0.958, hyp_len=21852, ref_len=22802)
wait 10  BLEU = 36.41, 75.8/46.9/29.5/18.8 (BP=0.972, ratio=0.973, hyp_len=22379, ref_len=23005)
ref 0 1 2
tgt 3   BLEU = 34.07, 74.3/43.6/26.0/16.0 (BP=1.000, ratio=1.012, hyp_len=23554, ref_len=23277)
wait 1  BLEU = 30.83, 68.0/39.0/23.4/14.8 (BP=0.996, ratio=0.996, hyp_len=23078, ref_len=23175)
wait 2  BLEU = 32.21, 70.8/41.8/25.5/16.2 (BP=0.968, ratio=0.968, hyp_len=22169, ref_len=22894)
wait 3  BLEU = 31.76, 71.0/41.4/25.1/15.7 (BP=0.967, ratio=0.968, hyp_len=22037, ref_len=22767)
wait 4  BLEU = 33.21, 71.2/42.5/26.2/16.5 (BP=0.981, ratio=0.981, hyp_len=22577, ref_len=23011)
wait 5  BLEU = 34.70, 73.0/44.2/27.7/17.9 (BP=0.976, ratio=0.976, hyp_len=22252, ref_len=22802)
wait 6  BLEU = 34.78, 73.6/44.8/28.0/17.9 (BP=0.970, ratio=0.971, hyp_len=22011, ref_len=22675)
wait 7  BLEU = 35.38, 73.5/44.6/27.9/18.0 (BP=0.987, ratio=0.987, hyp_len=22616, ref_len=22904)
wait 8  BLEU = 36.43, 74.0/45.8/29.0/19.0 (BP=0.986, ratio=0.986, hyp_len=22510, ref_len=22836)
wait 9  BLEU = 36.62, 75.4/47.1/30.0/19.4 (BP=0.966, ratio=0.967, hyp_len=21852, ref_len=22598)
wait 10  BLEU = 37.19, 75.0/46.9/30.1/19.5 (BP=0.981, ratio=0.981, hyp_len=22379, ref_len=22809)
----------BLEU on test----------
4 refences
wait_1  BLEU = 25.73, 63.3/33.4/18.8/11.0 (BP=1.000, ratio=1.004, hyp_len=23020, ref_len=22936)
wait_2  BLEU = 25.24, 65.5/35.4/20.3/12.0 (BP=0.922, ratio=0.925, hyp_len=20571, ref_len=22243)
wait_3  BLEU = 29.36, 67.1/37.8/22.4/13.7 (BP=0.989, ratio=0.989, hyp_len=22253, ref_len=22505)
wait_4  BLEU = 29.20, 67.9/38.9/22.8/13.9 (BP=0.966, ratio=0.967, hyp_len=21633, ref_len=22380)
wait_5  BLEU = 30.73, 68.8/39.6/23.9/14.8 (BP=0.982, ratio=0.982, hyp_len=21949, ref_len=22351)
wait_6  BLEU = 30.86, 70.3/40.7/24.4/15.0 (BP=0.964, ratio=0.965, hyp_len=21364, ref_len=22143)
wait_7  BLEU = 31.66, 70.0/40.8/24.4/15.1 (BP=0.988, ratio=0.988, hyp_len=22262, ref_len=22537)
wait_8  BLEU = 32.03, 70.9/41.5/25.4/16.2 (BP=0.965, ratio=0.966, hyp_len=21376, ref_len=22128)
wait_9  BLEU = 32.69, 72.2/42.9/26.5/16.6 (BP=0.957, ratio=0.958, hyp_len=21138, ref_len=22074)
wait_10  BLEU = 32.95, 71.1/42.1/26.0/16.6 (BP=0.978, ratio=0.978, hyp_len=21854, ref_len=22344)
 
refence 0
wait_1  BLEU = 14.75, 49.2/20.5/10.3/5.6 (BP=0.951, ratio=0.952, hyp_len=23020, ref_len=24188)
wait_2  BLEU = 13.67, 51.5/21.6/10.8/5.9 (BP=0.839, ratio=0.850, hyp_len=20571, ref_len=24188)
wait_3  BLEU = 16.01, 52.2/23.0/11.7/6.6 (BP=0.917, ratio=0.920, hyp_len=22253, ref_len=24188)
wait_4  BLEU = 15.77, 52.7/23.4/12.0/6.7 (BP=0.889, ratio=0.894, hyp_len=21633, ref_len=24188)
wait_5  BLEU = 16.73, 53.9/24.1/12.7/7.1 (BP=0.903, ratio=0.907, hyp_len=21949, ref_len=24188)
wait_6  BLEU = 16.59, 55.2/24.9/13.0/7.2 (BP=0.876, ratio=0.883, hyp_len=21364, ref_len=24188)
wait_7  BLEU = 17.28, 54.6/24.7/12.9/7.3 (BP=0.917, ratio=0.920, hyp_len=22262, ref_len=24188)
wait_8  BLEU = 16.99, 55.6/25.2/13.3/7.6 (BP=0.877, ratio=0.884, hyp_len=21376, ref_len=24188)
wait_9  BLEU = 17.29, 56.5/26.0/13.8/7.9 (BP=0.866, ratio=0.874, hyp_len=21138, ref_len=24188)
wait_10  BLEU = 17.81, 55.4/25.5/13.7/8.0 (BP=0.899, ratio=0.904, hyp_len=21854, ref_len=24188)
refence 1
wait_1  BLEU = 14.63, 47.8/19.5/9.6/5.1 (BP=0.999, ratio=0.999, hyp_len=23020, ref_len=23034)
wait_2  BLEU = 13.68, 49.6/20.6/10.2/5.4 (BP=0.887, ratio=0.893, hyp_len=20571, ref_len=23034)
wait_3  BLEU = 15.88, 50.6/21.6/11.1/6.1 (BP=0.966, ratio=0.966, hyp_len=22253, ref_len=23034)
wait_4  BLEU = 15.58, 51.1/22.2/11.2/6.0 (BP=0.937, ratio=0.939, hyp_len=21633, ref_len=23034)
wait_5  BLEU = 16.27, 51.6/22.3/11.6/6.4 (BP=0.952, ratio=0.953, hyp_len=21949, ref_len=23034)
wait_6  BLEU = 16.46, 52.9/23.3/12.1/6.7 (BP=0.925, ratio=0.927, hyp_len=21364, ref_len=23034)
wait_7  BLEU = 16.99, 52.8/23.3/11.9/6.5 (BP=0.966, ratio=0.966, hyp_len=22262, ref_len=23034)
wait_8  BLEU = 16.96, 53.6/23.6/12.5/7.1 (BP=0.925, ratio=0.928, hyp_len=21376, ref_len=23034)
wait_9  BLEU = 16.88, 54.5/24.3/12.6/6.9 (BP=0.914, ratio=0.918, hyp_len=21138, ref_len=23034)
wait_10  BLEU = 17.52, 53.6/23.9/12.7/7.2 (BP=0.947, ratio=0.949, hyp_len=21854, ref_len=23034)
refence 2
wait_1  BLEU = 13.31, 45.1/17.5/8.6/4.6 (BP=1.000, ratio=1.052, hyp_len=23020, ref_len=21875)
wait_2  BLEU = 13.46, 47.3/18.8/9.4/5.0 (BP=0.939, ratio=0.940, hyp_len=20571, ref_len=21875)
wait_3  BLEU = 15.28, 48.3/20.0/10.2/5.6 (BP=1.000, ratio=1.017, hyp_len=22253, ref_len=21875)
wait_4  BLEU = 15.33, 48.9/20.4/10.3/5.6 (BP=0.989, ratio=0.989, hyp_len=21633, ref_len=21875)
wait_5  BLEU = 16.93, 49.8/21.7/11.6/6.5 (BP=1.000, ratio=1.003, hyp_len=21949, ref_len=21875)
wait_6  BLEU = 16.74, 51.0/22.0/11.6/6.6 (BP=0.976, ratio=0.977, hyp_len=21364, ref_len=21875)
wait_7  BLEU = 16.84, 50.4/22.0/11.4/6.4 (BP=1.000, ratio=1.018, hyp_len=22262, ref_len=21875)
wait_8  BLEU = 17.14, 51.4/22.5/12.0/6.8 (BP=0.977, ratio=0.977, hyp_len=21376, ref_len=21875)
wait_9  BLEU = 17.18, 52.2/23.1/12.1/6.8 (BP=0.966, ratio=0.966, hyp_len=21138, ref_len=21875)
wait_10  BLEU = 18.00, 51.7/23.2/12.5/7.1 (BP=0.999, ratio=0.999, hyp_len=21854, ref_len=21875)
refence 3
wait_1  BLEU = 14.07, 47.3/19.3/9.2/4.6 (BP=1.000, ratio=1.000, hyp_len=23020, ref_len=23010)
wait_2  BLEU = 13.91, 49.5/20.9/10.4/5.6 (BP=0.888, ratio=0.894, hyp_len=20571, ref_len=23010)
wait_3  BLEU = 16.20, 50.5/22.0/11.4/6.2 (BP=0.967, ratio=0.967, hyp_len=22253, ref_len=23010)
wait_4  BLEU = 16.12, 51.8/22.9/11.7/6.3 (BP=0.938, ratio=0.940, hyp_len=21633, ref_len=23010)
wait_5  BLEU = 16.86, 52.2/23.1/12.1/6.7 (BP=0.953, ratio=0.954, hyp_len=21949, ref_len=23010)
wait_6  BLEU = 16.57, 53.2/23.7/12.2/6.7 (BP=0.926, ratio=0.928, hyp_len=21364, ref_len=23010)
wait_7  BLEU = 17.09, 52.7/23.4/12.0/6.6 (BP=0.967, ratio=0.967, hyp_len=22262, ref_len=23010)
wait_8  BLEU = 17.42, 54.1/24.6/12.9/7.3 (BP=0.926, ratio=0.929, hyp_len=21376, ref_len=23010)
wait_9  BLEU = 17.91, 55.0/25.5/13.7/7.7 (BP=0.915, ratio=0.919, hyp_len=21138, ref_len=23010)
wait_10  BLEU = 18.28, 53.4/24.8/13.5/7.7 (BP=0.948, ratio=0.950, hyp_len=21854, ref_len=23010)
------3 ref BLEU on test------
ref 1 2 3
tgt 0   BLEU = 45.94, 79.8/55.0/38.1/26.7 (BP=1.000, ratio=1.039, hyp_len=24188, ref_len=23271)
wait 1  BLEU = 22.90, 60.1/30.1/16.4/9.3 (BP=1.000, ratio=1.014, hyp_len=23020, ref_len=22711)
wait 2  BLEU = 22.79, 62.4/32.1/17.9/10.3 (BP=0.925, ratio=0.928, hyp_len=20571, ref_len=22164)
wait 3  BLEU = 26.43, 63.8/34.0/19.6/11.7 (BP=0.995, ratio=0.995, hyp_len=22253, ref_len=22367)
wait 4  BLEU = 26.37, 64.9/35.2/20.0/11.8 (BP=0.972, ratio=0.973, hyp_len=21633, ref_len=22241)
wait 5  BLEU = 27.83, 65.5/35.9/21.0/12.7 (BP=0.989, ratio=0.989, hyp_len=21949, ref_len=22195)
wait 6  BLEU = 27.85, 67.0/36.9/21.4/12.9 (BP=0.968, ratio=0.969, hyp_len=21364, ref_len=22057)
wait 7  BLEU = 28.48, 66.8/36.8/21.3/12.7 (BP=0.996, ratio=0.996, hyp_len=22262, ref_len=22348)
wait 8  BLEU = 28.93, 67.8/37.7/22.4/13.9 (BP=0.969, ratio=0.970, hyp_len=21376, ref_len=22044)
wait 9  BLEU = 29.14, 68.9/38.7/22.9/14.0 (BP=0.959, ratio=0.959, hyp_len=21138, ref_len=22033)
wait 10  BLEU = 29.82, 67.9/38.2/22.9/14.2 (BP=0.984, ratio=0.984, hyp_len=21854, ref_len=22203)
ref 0 2 3
tgt 1   BLEU = 46.99, 81.5/56.0/39.1/27.3 (BP=1.000, ratio=1.004, hyp_len=23034, ref_len=22934)
wait 1  BLEU = 23.53, 60.7/30.6/16.9/9.8 (BP=1.000, ratio=1.004, hyp_len=23020, ref_len=22927)
wait 2  BLEU = 23.07, 62.9/32.5/18.3/10.6 (BP=0.919, ratio=0.922, hyp_len=20571, ref_len=22313)
wait 3  BLEU = 26.63, 64.4/34.6/19.9/11.9 (BP=0.988, ratio=0.988, hyp_len=22253, ref_len=22519)
wait 4  BLEU = 26.69, 65.3/35.7/20.5/12.3 (BP=0.963, ratio=0.963, hyp_len=21633, ref_len=22454)
wait 5  BLEU = 28.25, 66.2/36.5/21.6/13.2 (BP=0.980, ratio=0.980, hyp_len=21949, ref_len=22386)
wait 6  BLEU = 28.19, 67.6/37.5/21.9/13.3 (BP=0.961, ratio=0.961, hyp_len=21364, ref_len=22220)
wait 7  BLEU = 28.95, 67.2/37.5/21.9/13.4 (BP=0.987, ratio=0.987, hyp_len=22262, ref_len=22555)
wait 8  BLEU = 29.16, 68.4/38.3/22.8/14.2 (BP=0.962, ratio=0.962, hyp_len=21376, ref_len=22213)
wait 9  BLEU = 29.98, 69.5/39.7/23.9/14.8 (BP=0.954, ratio=0.955, hyp_len=21138, ref_len=22131)
wait 10  BLEU = 30.28, 68.3/38.9/23.6/14.9 (BP=0.974, ratio=0.974, hyp_len=21854, ref_len=22428)
ref 0 1 3
tgt 2   BLEU = 45.34, 82.1/55.6/38.4/26.9 (BP=0.973, ratio=0.973, hyp_len=21875, ref_len=22480)
wait 1  BLEU = 23.65, 61.3/31.2/17.2/9.8 (BP=0.995, ratio=0.995, hyp_len=23020, ref_len=23146)
wait 2  BLEU = 22.72, 63.5/32.9/18.2/10.5 (BP=0.903, ratio=0.908, hyp_len=20571, ref_len=22665)
wait 3  BLEU = 26.74, 65.0/35.4/20.3/12.2 (BP=0.973, ratio=0.974, hyp_len=22253, ref_len=22855)
wait 4  BLEU = 26.54, 65.8/36.3/20.7/12.3 (BP=0.950, ratio=0.951, hyp_len=21633, ref_len=22737)
wait 5  BLEU = 27.72, 66.6/36.6/21.5/13.0 (BP=0.965, ratio=0.966, hyp_len=21949, ref_len=22720)
wait 6  BLEU = 27.66, 68.0/37.8/21.9/13.1 (BP=0.944, ratio=0.946, hyp_len=21364, ref_len=22591)
wait 7  BLEU = 28.61, 67.8/37.8/21.9/13.2 (BP=0.975, ratio=0.975, hyp_len=22262, ref_len=22829)
wait 8  BLEU = 28.97, 68.7/38.8/23.0/14.3 (BP=0.946, ratio=0.948, hyp_len=21376, ref_len=22557)
wait 9  BLEU = 29.52, 69.8/39.9/24.0/14.7 (BP=0.938, ratio=0.940, hyp_len=21138, ref_len=22490)
wait 10  BLEU = 29.73, 68.6/39.0/23.5/14.6 (BP=0.960, ratio=0.961, hyp_len=21854, ref_len=22739)
ref 0 1 2
tgt 3   BLEU = 46.77, 81.2/56.1/39.0/26.9 (BP=1.000, ratio=1.006, hyp_len=23010, ref_len=22878)
wait 1  BLEU = 23.44, 60.5/30.5/16.8/9.7 (BP=1.000, ratio=1.003, hyp_len=23020, ref_len=22953)
wait 2  BLEU = 22.87, 62.8/32.3/18.1/10.5 (BP=0.919, ratio=0.922, hyp_len=20571, ref_len=22309)
wait 3  BLEU = 26.58, 64.2/34.4/19.8/11.9 (BP=0.990, ratio=0.990, hyp_len=22253, ref_len=22487)
wait 4  BLEU = 26.16, 64.9/35.2/20.1/11.9 (BP=0.962, ratio=0.963, hyp_len=21633, ref_len=22465)
wait 5  BLEU = 27.79, 65.9/36.0/21.3/12.9 (BP=0.978, ratio=0.978, hyp_len=21949, ref_len=22434)
wait 6  BLEU = 28.08, 67.5/37.3/21.9/13.3 (BP=0.960, ratio=0.961, hyp_len=21364, ref_len=22227)
wait 7  BLEU = 28.83, 67.1/37.3/21.9/13.3 (BP=0.988, ratio=0.988, hyp_len=22262, ref_len=22538)
wait 8  BLEU = 28.86, 68.0/37.7/22.5/14.1 (BP=0.961, ratio=0.962, hyp_len=21376, ref_len=22223)
wait 9  BLEU = 29.25, 69.1/39.0/23.3/14.3 (BP=0.950, ratio=0.952, hyp_len=21138, ref_len=22212)
wait 10  BLEU = 29.78, 68.3/38.4/23.2/14.3 (BP=0.975, ratio=0.975, hyp_len=21854, ref_len=22411)


==> simul-acl copy 2/figs/ModelList_catchup.txt <==
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait1/w1_step_70000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait2/w2_step_62000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait3/w3_step_72000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait4/w4_step_79000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait5/w5_step_83000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait6/w6_step_61000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait7/w7_step_55000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait8/w8_step_89000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait9/w9_step_78000.pt
/mnt/home/kaibo/proj/opennmt_v726_catchup/secondrun/wait10/w10_step_86000.pt


==> simul-acl copy 2/figs/ModelList_waitk.txt <==
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait1/w1_step_69000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait2/w2_step_69000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait3/w3_step_71000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait4/w4_step_78000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait5/w5_step_82000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait6/w6_step_84000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait7/w7_step_84000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait8/w8_step_82000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait9/w9_step_83000.pt
/mnt/home/kaibo/proj/opennmt_v726_waitk/secondrun/wait10/w10_step_85000.pt


==> simul-acl copy 2/figs/bleu/catchup_BLEU_Sep_24.txt <==
unbpe finished for wait 1..10(catchup) for both dev/test set
----------BLEU on dev----------
4 refences
wait_1  BLEU = 27.44, 66.3/37.7/22.5/13.9 (BP=0.922, ratio=0.925, hyp_len=21128, ref_len=22835)
wait_2  BLEU = 28.53, 69.5/40.5/24.2/14.9 (BP=0.900, ratio=0.904, hyp_len=20737, ref_len=22933)
wait_3  BLEU = 30.93, 70.8/42.1/25.7/16.0 (BP=0.930, ratio=0.932, hyp_len=21376, ref_len=22927)
wait_4  BLEU = 32.35, 72.6/44.0/27.4/17.2 (BP=0.924, ratio=0.927, hyp_len=21134, ref_len=22809)
wait_5  BLEU = 33.66, 73.5/44.8/27.4/17.0 (BP=0.956, ratio=0.957, hyp_len=21910, ref_len=22893)
wait_6  BLEU = 35.00, 74.4/46.0/28.7/18.2 (BP=0.957, ratio=0.958, hyp_len=21925, ref_len=22892)
wait_7  BLEU = 36.15, 75.2/46.7/29.3/18.7 (BP=0.971, ratio=0.971, hyp_len=22274, ref_len=22935)
wait_8  BLEU = 38.07, 77.0/48.8/31.0/20.2 (BP=0.972, ratio=0.972, hyp_len=22178, ref_len=22816)
wait_9  BLEU = 38.37, 76.7/48.6/31.3/20.5 (BP=0.975, ratio=0.976, hyp_len=22301, ref_len=22856)
wait_10  BLEU = 39.75, 77.1/49.7/32.1/21.0 (BP=0.991, ratio=0.991, hyp_len=22826, ref_len=23031)
 
refence 0
wait_1  BLEU = 15.76, 48.5/21.6/11.6/6.7 (BP=0.933, ratio=0.935, hyp_len=21128, ref_len=22601)
wait_2  BLEU = 16.79, 51.5/23.6/12.7/7.4 (BP=0.914, ratio=0.918, hyp_len=20737, ref_len=22601)
wait_3  BLEU = 17.76, 52.1/24.3/13.1/7.6 (BP=0.944, ratio=0.946, hyp_len=21376, ref_len=22601)
wait_4  BLEU = 18.82, 53.8/25.5/14.1/8.6 (BP=0.933, ratio=0.935, hyp_len=21134, ref_len=22601)
wait_5  BLEU = 19.39, 54.4/25.8/13.9/8.2 (BP=0.969, ratio=0.969, hyp_len=21910, ref_len=22601)
wait_6  BLEU = 20.30, 54.9/26.7/14.8/8.9 (BP=0.970, ratio=0.970, hyp_len=21925, ref_len=22601)
wait_7  BLEU = 20.83, 55.4/26.9/14.9/9.0 (BP=0.985, ratio=0.986, hyp_len=22274, ref_len=22601)
wait_8  BLEU = 22.01, 57.1/28.3/16.0/9.8 (BP=0.981, ratio=0.981, hyp_len=22178, ref_len=22601)
wait_9  BLEU = 21.99, 56.7/28.2/16.0/9.7 (BP=0.987, ratio=0.987, hyp_len=22301, ref_len=22601)
wait_10  BLEU = 22.90, 57.2/28.9/16.5/10.1 (BP=1.000, ratio=1.010, hyp_len=22826, ref_len=22601)
refence 1
wait_1  BLEU = 14.44, 49.9/21.5/11.2/6.4 (BP=0.866, ratio=0.874, hyp_len=21128, ref_len=24169)
wait_2  BLEU = 14.86, 52.3/23.0/11.8/6.6 (BP=0.847, ratio=0.858, hyp_len=20737, ref_len=24169)
wait_3  BLEU = 15.56, 52.9/23.3/12.1/6.6 (BP=0.878, ratio=0.884, hyp_len=21376, ref_len=24169)
wait_4  BLEU = 15.77, 54.0/24.0/12.5/6.8 (BP=0.866, ratio=0.874, hyp_len=21134, ref_len=24169)
wait_5  BLEU = 16.69, 55.3/24.9/12.6/6.8 (BP=0.902, ratio=0.907, hyp_len=21910, ref_len=24169)
wait_6  BLEU = 17.26, 55.6/25.4/13.1/7.3 (BP=0.903, ratio=0.907, hyp_len=21925, ref_len=24169)
wait_7  BLEU = 18.01, 56.0/25.8/13.6/7.5 (BP=0.918, ratio=0.922, hyp_len=22274, ref_len=24169)
wait_8  BLEU = 18.90, 57.4/26.9/14.4/8.3 (BP=0.914, ratio=0.918, hyp_len=22178, ref_len=24169)
wait_9  BLEU = 19.21, 57.3/26.9/14.6/8.5 (BP=0.920, ratio=0.923, hyp_len=22301, ref_len=24169)
wait_10  BLEU = 19.95, 57.6/27.5/14.9/8.5 (BP=0.943, ratio=0.944, hyp_len=22826, ref_len=24169)
refence 2
wait_1  BLEU = 13.89, 47.3/19.4/9.8/5.3 (BP=0.941, ratio=0.942, hyp_len=21128, ref_len=22421)
wait_2  BLEU = 14.23, 49.2/20.5/10.3/5.5 (BP=0.922, ratio=0.925, hyp_len=20737, ref_len=22421)
wait_3  BLEU = 16.17, 50.3/22.0/11.6/6.5 (BP=0.952, ratio=0.953, hyp_len=21376, ref_len=22421)
wait_4  BLEU = 17.21, 52.0/23.7/12.7/7.2 (BP=0.941, ratio=0.943, hyp_len=21134, ref_len=22421)
wait_5  BLEU = 17.88, 52.3/23.6/12.6/7.2 (BP=0.977, ratio=0.977, hyp_len=21910, ref_len=22421)
wait_6  BLEU = 18.53, 52.8/24.3/13.2/7.6 (BP=0.978, ratio=0.978, hyp_len=21925, ref_len=22421)
wait_7  BLEU = 19.27, 53.4/24.9/13.5/7.9 (BP=0.993, ratio=0.993, hyp_len=22274, ref_len=22421)
wait_8  BLEU = 19.61, 54.5/25.5/13.8/8.1 (BP=0.989, ratio=0.989, hyp_len=22178, ref_len=22421)
wait_9  BLEU = 20.31, 54.7/25.8/14.3/8.6 (BP=0.995, ratio=0.995, hyp_len=22301, ref_len=22421)
wait_10  BLEU = 20.71, 54.6/26.2/14.7/8.8 (BP=1.000, ratio=1.018, hyp_len=22826, ref_len=22421)
refence 3
wait_1  BLEU = 12.23, 47.5/18.8/8.7/4.5 (BP=0.892, ratio=0.897, hyp_len=21128, ref_len=23554)
wait_2  BLEU = 12.56, 49.5/19.9/9.2/4.7 (BP=0.873, ratio=0.880, hyp_len=20737, ref_len=23554)
wait_3  BLEU = 13.64, 50.5/20.4/9.7/5.2 (BP=0.903, ratio=0.908, hyp_len=21376, ref_len=23554)
wait_4  BLEU = 14.16, 52.3/21.5/10.3/5.5 (BP=0.892, ratio=0.897, hyp_len=21134, ref_len=23554)
wait_5  BLEU = 15.00, 52.8/22.1/10.5/5.6 (BP=0.928, ratio=0.930, hyp_len=21910, ref_len=23554)
wait_6  BLEU = 15.78, 53.2/22.7/11.3/6.1 (BP=0.928, ratio=0.931, hyp_len=21925, ref_len=23554)
wait_7  BLEU = 16.03, 53.8/23.0/11.2/6.0 (BP=0.944, ratio=0.946, hyp_len=22274, ref_len=23554)
wait_8  BLEU = 16.60, 54.8/23.8/11.7/6.4 (BP=0.940, ratio=0.942, hyp_len=22178, ref_len=23554)
wait_9  BLEU = 16.73, 54.5/23.7/11.8/6.4 (BP=0.945, ratio=0.947, hyp_len=22301, ref_len=23554)
wait_10  BLEU = 17.73, 54.8/24.2/12.3/6.9 (BP=0.969, ratio=0.969, hyp_len=22826, ref_len=23554)
------3 ref BLEU on dev------
ref 1 2 3
tgt 0   BLEU = 45.32, 82.3/55.6/37.6/25.5 (BP=0.990, ratio=0.990, hyp_len=22601, ref_len=22823)
wait 1  BLEU = 24.40, 63.9/34.4/19.7/11.7 (BP=0.914, ratio=0.917, hyp_len=21128, ref_len=23031)
wait 2  BLEU = 25.20, 66.8/36.7/20.9/12.4 (BP=0.893, ratio=0.899, hyp_len=20737, ref_len=23077)
wait 3  BLEU = 27.22, 68.1/38.1/22.1/13.1 (BP=0.924, ratio=0.927, hyp_len=21376, ref_len=23066)
wait 4  BLEU = 28.37, 69.9/39.8/23.5/14.0 (BP=0.918, ratio=0.921, hyp_len=21134, ref_len=22940)
wait 5  BLEU = 29.67, 70.7/40.6/23.6/14.0 (BP=0.951, ratio=0.952, hyp_len=21910, ref_len=23007)
wait 6  BLEU = 30.80, 71.5/41.6/24.5/14.9 (BP=0.954, ratio=0.955, hyp_len=21925, ref_len=22950)
wait 7  BLEU = 31.87, 72.3/42.4/25.2/15.3 (BP=0.966, ratio=0.967, hyp_len=22274, ref_len=23044)
wait 8  BLEU = 33.26, 74.0/43.9/26.4/16.4 (BP=0.967, ratio=0.967, hyp_len=22178, ref_len=22931)
wait 9  BLEU = 33.77, 73.8/44.0/26.8/16.9 (BP=0.969, ratio=0.970, hyp_len=22301, ref_len=22993)
wait 10  BLEU = 35.08, 74.2/45.1/27.6/17.3 (BP=0.987, ratio=0.987, hyp_len=22826, ref_len=23131)
ref 0 2 3
tgt 1   BLEU = 37.85, 75.5/47.2/30.0/19.2 (BP=1.000, ratio=1.027, hyp_len=24169, ref_len=23526)
wait 1  BLEU = 24.46, 62.7/33.8/19.5/11.6 (BP=0.930, ratio=0.932, hyp_len=21128, ref_len=22658)
wait 2  BLEU = 25.33, 65.8/36.1/20.8/12.4 (BP=0.906, ratio=0.910, hyp_len=20737, ref_len=22786)
wait 3  BLEU = 27.51, 66.9/37.5/22.1/13.4 (BP=0.938, ratio=0.940, hyp_len=21376, ref_len=22750)
wait 4  BLEU = 29.14, 69.0/39.7/23.8/14.8 (BP=0.929, ratio=0.932, hyp_len=21134, ref_len=22685)
wait 5  BLEU = 30.23, 69.7/40.1/23.7/14.6 (BP=0.964, ratio=0.965, hyp_len=21910, ref_len=22711)
wait 6  BLEU = 31.51, 70.4/41.3/25.1/15.7 (BP=0.964, ratio=0.964, hyp_len=21925, ref_len=22739)
wait 7  BLEU = 32.31, 71.2/41.9/25.4/15.9 (BP=0.976, ratio=0.976, hyp_len=22274, ref_len=22822)
wait 8  BLEU = 33.79, 72.9/43.7/26.7/16.9 (BP=0.975, ratio=0.976, hyp_len=22178, ref_len=22734)
wait 9  BLEU = 34.07, 72.6/43.5/26.9/17.1 (BP=0.981, ratio=0.981, hyp_len=22301, ref_len=22723)
wait 10  BLEU = 35.66, 73.1/44.6/27.9/17.9 (BP=0.999, ratio=0.999, hyp_len=22826, ref_len=22849)
ref 0 1 3
tgt 2   BLEU = 41.00, 79.3/51.1/33.6/22.4 (BP=0.980, ratio=0.981, hyp_len=22421, ref_len=22864)
wait 1  BLEU = 24.63, 63.9/34.6/20.1/12.1 (BP=0.909, ratio=0.912, hyp_len=21128, ref_len=23154)
wait 2  BLEU = 25.76, 67.0/37.3/21.6/13.0 (BP=0.889, ratio=0.895, hyp_len=20737, ref_len=23168)
wait 3  BLEU = 27.61, 68.2/38.4/22.6/13.7 (BP=0.920, ratio=0.923, hyp_len=21376, ref_len=23147)
wait 4  BLEU = 28.59, 69.9/39.8/23.8/14.6 (BP=0.912, ratio=0.915, hyp_len=21134, ref_len=23092)
wait 5  BLEU = 29.94, 70.9/40.9/24.0/14.5 (BP=0.945, ratio=0.946, hyp_len=21910, ref_len=23158)
wait 6  BLEU = 31.20, 71.6/41.9/25.2/15.5 (BP=0.948, ratio=0.949, hyp_len=21925, ref_len=23106)
wait 7  BLEU = 32.17, 72.5/42.6/25.7/15.9 (BP=0.960, ratio=0.960, hyp_len=22274, ref_len=23192)
wait 8  BLEU = 34.07, 74.2/44.6/27.4/17.4 (BP=0.961, ratio=0.962, hyp_len=22178, ref_len=23060)
wait 9  BLEU = 34.14, 73.7/44.3/27.4/17.4 (BP=0.966, ratio=0.967, hyp_len=22301, ref_len=23069)
wait 10  BLEU = 35.41, 74.3/45.2/28.2/17.9 (BP=0.982, ratio=0.982, hyp_len=22826, ref_len=23250)
ref 0 1 2
tgt 3   BLEU = 34.07, 74.3/43.6/26.0/16.0 (BP=1.000, ratio=1.012, hyp_len=23554, ref_len=23277)
wait 1  BLEU = 24.85, 63.0/34.1/20.0/12.3 (BP=0.922, ratio=0.925, hyp_len=21128, ref_len=22848)
wait 2  BLEU = 26.00, 66.2/36.8/21.6/13.2 (BP=0.901, ratio=0.905, hyp_len=20737, ref_len=22905)
wait 3  BLEU = 28.23, 67.4/38.3/23.1/14.2 (BP=0.931, ratio=0.933, hyp_len=21376, ref_len=22913)
wait 4  BLEU = 29.42, 69.0/40.0/24.4/15.3 (BP=0.924, ratio=0.927, hyp_len=21134, ref_len=22807)
wait 5  BLEU = 30.67, 70.2/40.8/24.5/15.1 (BP=0.956, ratio=0.957, hyp_len=21910, ref_len=22905)
wait 6  BLEU = 31.88, 70.8/41.9/25.7/16.2 (BP=0.957, ratio=0.957, hyp_len=21925, ref_len=22899)
wait 7  BLEU = 32.97, 71.5/42.5/26.2/16.7 (BP=0.971, ratio=0.971, hyp_len=22274, ref_len=22930)
wait 8  BLEU = 34.75, 73.3/44.5/27.8/18.0 (BP=0.972, ratio=0.972, hyp_len=22178, ref_len=22814)
wait 9  BLEU = 35.23, 73.1/44.6/28.2/18.4 (BP=0.976, ratio=0.976, hyp_len=22301, ref_len=22843)
wait 10  BLEU = 36.28, 73.4/45.4/28.9/18.8 (BP=0.990, ratio=0.990, hyp_len=22826, ref_len=23057)
----------BLEU on test----------
4 refences
wait_1  BLEU = 18.55, 56.6/27.6/14.8/8.3 (BP=0.887, ratio=0.893, hyp_len=20126, ref_len=22541)
wait_2  BLEU = 22.03, 58.3/30.3/16.8/9.5 (BP=0.956, ratio=0.957, hyp_len=21851, ref_len=22823)
wait_3  BLEU = 24.09, 62.5/32.8/18.7/11.1 (BP=0.942, ratio=0.944, hyp_len=21245, ref_len=22508)
wait_4  BLEU = 25.23, 66.2/36.1/21.1/12.8 (BP=0.890, ratio=0.895, hyp_len=19825, ref_len=22146)
wait_5  BLEU = 27.37, 65.8/36.0/20.7/12.3 (BP=0.982, ratio=0.982, hyp_len=22171, ref_len=22569)
wait_6  BLEU = 29.49, 68.1/38.5/22.9/14.1 (BP=0.973, ratio=0.973, hyp_len=21932, ref_len=22535)
wait_7  BLEU = 29.72, 69.3/39.7/23.7/14.5 (BP=0.953, ratio=0.954, hyp_len=21287, ref_len=22313)
wait_8  BLEU = 30.97, 70.1/41.0/25.2/16.0 (BP=0.944, ratio=0.945, hyp_len=21179, ref_len=22400)
wait_9  BLEU = 31.25, 69.4/40.3/24.4/15.3 (BP=0.978, ratio=0.978, hyp_len=21868, ref_len=22363)
wait_10  BLEU = 32.24, 70.9/41.5/25.4/15.9 (BP=0.976, ratio=0.976, hyp_len=22001, ref_len=22534)
 
refence 0
wait_1  BLEU = 10.31, 44.6/17.0/8.0/4.2 (BP=0.817, ratio=0.832, hyp_len=20126, ref_len=24188)
wait_2  BLEU = 12.67, 45.4/18.8/9.3/5.0 (BP=0.899, ratio=0.903, hyp_len=21851, ref_len=24188)
wait_3  BLEU = 13.32, 48.9/20.2/10.1/5.5 (BP=0.871, ratio=0.878, hyp_len=21245, ref_len=24188)
wait_4  BLEU = 13.52, 52.1/22.1/11.3/6.2 (BP=0.802, ratio=0.820, hyp_len=19825, ref_len=24188)
wait_5  BLEU = 15.01, 51.1/21.9/11.0/5.9 (BP=0.913, ratio=0.917, hyp_len=22171, ref_len=24188)
wait_6  BLEU = 16.29, 53.2/23.5/12.2/7.0 (BP=0.902, ratio=0.907, hyp_len=21932, ref_len=24188)
wait_7  BLEU = 16.01, 54.0/24.3/12.6/6.9 (BP=0.873, ratio=0.880, hyp_len=21287, ref_len=24188)
wait_8  BLEU = 16.71, 54.9/25.0/13.3/7.6 (BP=0.868, ratio=0.876, hyp_len=21179, ref_len=24188)
wait_9  BLEU = 17.23, 54.4/25.0/13.2/7.5 (BP=0.899, ratio=0.904, hyp_len=21868, ref_len=24188)
wait_10  BLEU = 17.46, 55.4/25.2/13.3/7.4 (BP=0.905, ratio=0.910, hyp_len=22001, ref_len=24188)
refence 1
wait_1  BLEU = 9.84, 42.2/15.7/7.1/3.5 (BP=0.865, ratio=0.874, hyp_len=20126, ref_len=23034)
wait_2  BLEU = 12.30, 43.5/17.4/8.5/4.4 (BP=0.947, ratio=0.949, hyp_len=21851, ref_len=23034)
wait_3  BLEU = 13.06, 47.1/19.0/9.4/4.9 (BP=0.919, ratio=0.922, hyp_len=21245, ref_len=23034)
wait_4  BLEU = 13.35, 50.2/20.7/10.4/5.6 (BP=0.851, ratio=0.861, hyp_len=19825, ref_len=23034)
wait_5  BLEU = 14.39, 49.0/20.2/9.9/5.1 (BP=0.962, ratio=0.963, hyp_len=22171, ref_len=23034)
wait_6  BLEU = 15.93, 51.0/21.9/11.3/6.2 (BP=0.951, ratio=0.952, hyp_len=21932, ref_len=23034)
wait_7  BLEU = 15.74, 51.9/22.6/11.5/6.3 (BP=0.921, ratio=0.924, hyp_len=21287, ref_len=23034)
wait_8  BLEU = 16.35, 52.4/23.2/12.1/6.9 (BP=0.916, ratio=0.919, hyp_len=21179, ref_len=23034)
wait_9  BLEU = 16.46, 52.2/22.9/11.8/6.5 (BP=0.948, ratio=0.949, hyp_len=21868, ref_len=23034)
wait_10  BLEU = 17.22, 53.0/23.4/12.3/6.9 (BP=0.954, ratio=0.955, hyp_len=22001, ref_len=23034)
refence 2
wait_1  BLEU = 10.12, 41.2/15.0/6.9/3.5 (BP=0.917, ratio=0.920, hyp_len=20126, ref_len=21875)
wait_2  BLEU = 11.90, 41.9/16.1/7.7/3.9 (BP=0.999, ratio=0.999, hyp_len=21851, ref_len=21875)
wait_3  BLEU = 12.95, 45.2/17.5/8.7/4.6 (BP=0.971, ratio=0.971, hyp_len=21245, ref_len=21875)
wait_4  BLEU = 13.40, 48.2/19.5/9.8/5.3 (BP=0.902, ratio=0.906, hyp_len=19825, ref_len=21875)
wait_5  BLEU = 14.47, 47.2/19.2/9.6/5.1 (BP=1.000, ratio=1.014, hyp_len=22171, ref_len=21875)
wait_6  BLEU = 15.69, 49.3/20.6/10.5/5.7 (BP=1.000, ratio=1.003, hyp_len=21932, ref_len=21875)
wait_7  BLEU = 15.88, 50.0/21.4/11.0/6.0 (BP=0.973, ratio=0.973, hyp_len=21287, ref_len=21875)
wait_8  BLEU = 16.73, 50.7/22.1/11.9/6.7 (BP=0.968, ratio=0.968, hyp_len=21179, ref_len=21875)
wait_9  BLEU = 16.63, 49.9/21.4/11.2/6.4 (BP=1.000, ratio=1.000, hyp_len=21868, ref_len=21875)
wait_10  BLEU = 17.09, 51.1/22.2/11.6/6.5 (BP=1.000, ratio=1.006, hyp_len=22001, ref_len=21875)
refence 3
wait_1  BLEU = 10.36, 43.1/16.6/7.7/3.7 (BP=0.866, ratio=0.875, hyp_len=20126, ref_len=23010)
wait_2  BLEU = 12.31, 43.8/17.9/8.5/4.2 (BP=0.948, ratio=0.950, hyp_len=21851, ref_len=23010)
wait_3  BLEU = 13.10, 46.9/19.0/9.3/4.9 (BP=0.920, ratio=0.923, hyp_len=21245, ref_len=23010)
wait_4  BLEU = 14.09, 50.4/21.5/11.1/6.2 (BP=0.852, ratio=0.862, hyp_len=19825, ref_len=23010)
wait_5  BLEU = 15.08, 49.2/21.0/10.5/5.5 (BP=0.963, ratio=0.964, hyp_len=22171, ref_len=23010)
wait_6  BLEU = 16.38, 51.5/22.5/11.6/6.5 (BP=0.952, ratio=0.953, hyp_len=21932, ref_len=23010)
wait_7  BLEU = 16.40, 52.2/23.1/12.2/6.8 (BP=0.922, ratio=0.925, hyp_len=21287, ref_len=23010)
wait_8  BLEU = 17.12, 53.1/24.3/13.0/7.2 (BP=0.917, ratio=0.920, hyp_len=21179, ref_len=23010)
wait_9  BLEU = 17.17, 52.4/23.5/12.4/7.0 (BP=0.949, ratio=0.950, hyp_len=21868, ref_len=23010)
wait_10  BLEU = 17.87, 53.7/24.5/13.0/7.2 (BP=0.955, ratio=0.956, hyp_len=22001, ref_len=23010)
------3 ref BLEU on test------
ref 1 2 3
tgt 0   BLEU = 45.94, 79.8/55.0/38.1/26.7 (BP=1.000, ratio=1.039, hyp_len=24188, ref_len=23271)
wait 1  BLEU = 16.79, 53.8/25.1/12.9/7.0 (BP=0.898, ratio=0.903, hyp_len=20126, ref_len=22291)
wait 2  BLEU = 19.82, 55.4/27.2/14.6/8.0 (BP=0.967, ratio=0.967, hyp_len=21851, ref_len=22591)
wait 3  BLEU = 21.58, 59.4/29.6/16.3/9.3 (BP=0.948, ratio=0.950, hyp_len=21245, ref_len=22371)
wait 4  BLEU = 22.64, 63.0/32.6/18.4/10.9 (BP=0.894, ratio=0.900, hyp_len=19825, ref_len=22038)
wait 5  BLEU = 24.60, 62.5/32.4/18.1/10.4 (BP=0.991, ratio=0.991, hyp_len=22171, ref_len=22376)
wait 6  BLEU = 26.46, 64.9/34.7/20.0/11.9 (BP=0.979, ratio=0.979, hyp_len=21932, ref_len=22401)
wait 7  BLEU = 26.70, 66.0/35.9/20.7/12.4 (BP=0.956, ratio=0.957, hyp_len=21287, ref_len=22240)
wait 8  BLEU = 27.85, 66.8/37.1/22.1/13.6 (BP=0.949, ratio=0.950, hyp_len=21179, ref_len=22283)
wait 9  BLEU = 27.95, 66.1/36.2/21.2/12.8 (BP=0.985, ratio=0.985, hyp_len=21868, ref_len=22200)
wait 10  BLEU = 28.91, 67.5/37.4/22.2/13.5 (BP=0.981, ratio=0.981, hyp_len=22001, ref_len=22433)
ref 0 2 3
tgt 1   BLEU = 46.99, 81.5/56.0/39.1/27.3 (BP=1.000, ratio=1.004, hyp_len=23034, ref_len=22934)
wait 1  BLEU = 17.07, 54.6/25.5/13.4/7.4 (BP=0.885, ratio=0.891, hyp_len=20126, ref_len=22591)
wait 2  BLEU = 20.22, 56.0/28.0/15.2/8.5 (BP=0.954, ratio=0.955, hyp_len=21851, ref_len=22876)
wait 3  BLEU = 22.08, 60.1/30.2/16.9/9.9 (BP=0.940, ratio=0.942, hyp_len=21245, ref_len=22559)
wait 4  BLEU = 23.11, 63.7/33.3/19.2/11.5 (BP=0.884, ratio=0.890, hyp_len=19825, ref_len=22263)
wait 5  BLEU = 25.02, 63.1/33.1/18.7/10.9 (BP=0.979, ratio=0.980, hyp_len=22171, ref_len=22635)
wait 6  BLEU = 26.98, 65.6/35.4/20.6/12.5 (BP=0.971, ratio=0.971, hyp_len=21932, ref_len=22580)
wait 7  BLEU = 27.09, 66.7/36.5/21.3/12.8 (BP=0.950, ratio=0.951, hyp_len=21287, ref_len=22380)
wait 8  BLEU = 28.49, 67.6/38.0/22.9/14.2 (BP=0.942, ratio=0.944, hyp_len=21179, ref_len=22443)
wait 9  BLEU = 28.63, 66.7/37.2/22.0/13.6 (BP=0.976, ratio=0.976, hyp_len=21868, ref_len=22402)
wait 10  BLEU = 29.49, 68.2/38.3/22.9/14.1 (BP=0.974, ratio=0.974, hyp_len=22001, ref_len=22584)
ref 0 1 3
tgt 2   BLEU = 45.34, 82.1/55.6/38.4/26.9 (BP=0.973, ratio=0.973, hyp_len=21875, ref_len=22480)
wait 1  BLEU = 16.59, 54.7/25.6/13.2/7.1 (BP=0.870, ratio=0.878, hyp_len=20126, ref_len=22932)
wait 2  BLEU = 20.06, 56.2/28.2/15.2/8.5 (BP=0.943, ratio=0.945, hyp_len=21851, ref_len=23124)
wait 3  BLEU = 21.68, 60.3/30.4/16.8/9.7 (BP=0.926, ratio=0.929, hyp_len=21245, ref_len=22878)
wait 4  BLEU = 22.75, 64.1/33.7/19.1/11.4 (BP=0.869, ratio=0.877, hyp_len=19825, ref_len=22616)
wait 5  BLEU = 24.70, 63.5/33.5/18.7/10.7 (BP=0.967, ratio=0.967, hyp_len=22171, ref_len=22917)
wait 6  BLEU = 26.88, 66.0/35.8/20.8/12.5 (BP=0.959, ratio=0.960, hyp_len=21932, ref_len=22840)
wait 7  BLEU = 26.90, 67.0/37.0/21.5/12.9 (BP=0.934, ratio=0.936, hyp_len=21287, ref_len=22744)
wait 8  BLEU = 28.02, 67.9/38.2/22.8/14.0 (BP=0.929, ratio=0.931, hyp_len=21179, ref_len=22743)
wait 9  BLEU = 28.43, 67.2/37.7/22.2/13.5 (BP=0.963, ratio=0.963, hyp_len=21868, ref_len=22703)
wait 10  BLEU = 29.35, 68.6/38.6/23.0/14.0 (BP=0.966, ratio=0.966, hyp_len=22001, ref_len=22772)
ref 0 1 2
tgt 3   BLEU = 46.77, 81.2/56.1/39.0/26.9 (BP=1.000, ratio=1.006, hyp_len=23010, ref_len=22878)
wait 1  BLEU = 16.71, 54.2/25.1/13.1/7.2 (BP=0.882, ratio=0.889, hyp_len=20126, ref_len=22644)
wait 2  BLEU = 20.09, 55.7/27.6/15.0/8.4 (BP=0.957, ratio=0.958, hyp_len=21851, ref_len=22810)
wait 3  BLEU = 21.80, 59.9/30.0/16.7/9.7 (BP=0.938, ratio=0.940, hyp_len=21245, ref_len=22596)
wait 4  BLEU = 22.69, 63.5/32.8/18.7/11.1 (BP=0.885, ratio=0.892, hyp_len=19825, ref_len=22237)
wait 5  BLEU = 24.69, 62.9/32.7/18.3/10.6 (BP=0.981, ratio=0.981, hyp_len=22171, ref_len=22590)
wait 6  BLEU = 26.76, 65.1/35.0/20.4/12.3 (BP=0.973, ratio=0.973, hyp_len=21932, ref_len=22534)
wait 7  BLEU = 26.80, 66.2/36.2/21.0/12.5 (BP=0.952, ratio=0.953, hyp_len=21287, ref_len=22327)
wait 8  BLEU = 27.77, 66.9/37.1/22.1/13.7 (BP=0.942, ratio=0.944, hyp_len=21179, ref_len=22435)
wait 9  BLEU = 28.31, 66.5/37.0/21.8/13.3 (BP=0.974, ratio=0.974, hyp_len=21868, ref_len=22446)
wait 10  BLEU = 29.02, 67.8/37.8/22.4/13.6 (BP=0.976, ratio=0.977, hyp_len=22001, ref_len=22526)


==> simul-acl copy 2/figs/bleu/waitk_BLEU_Sep_24.txt <==
# 69,69,71,78,82,84,84,82,83,85k iter 
unbpe finished for wait 1..10(waitk) for both dev/test set
----------BLEU on dev----------
4 refences
wait_1  BLEU = 33.93, 71.5/43.1/26.3/16.6 (BP=0.996, ratio=0.996, hyp_len=23078, ref_len=23169)
wait_2  BLEU = 35.50, 74.5/46.1/28.8/18.4 (BP=0.967, ratio=0.967, hyp_len=22169, ref_len=22923)
wait_3  BLEU = 35.08, 74.6/45.7/28.3/18.0 (BP=0.966, ratio=0.967, hyp_len=22037, ref_len=22798)
wait_4  BLEU = 36.37, 74.9/46.6/29.2/18.6 (BP=0.980, ratio=0.981, hyp_len=22577, ref_len=23026)
wait_5  BLEU = 38.11, 76.7/48.5/30.9/20.1 (BP=0.977, ratio=0.977, hyp_len=22252, ref_len=22770)
wait_6  BLEU = 38.19, 77.2/49.2/31.2/20.1 (BP=0.972, ratio=0.972, hyp_len=22011, ref_len=22646)
wait_7  BLEU = 38.93, 77.1/49.0/31.2/20.3 (BP=0.990, ratio=0.990, hyp_len=22616, ref_len=22848)
wait_8  BLEU = 39.84, 77.4/50.0/32.5/21.3 (BP=0.986, ratio=0.986, hyp_len=22510, ref_len=22834)
wait_9  BLEU = 40.19, 78.7/51.4/33.5/21.9 (BP=0.969, ratio=0.969, hyp_len=21852, ref_len=22546)
wait_10  BLEU = 40.79, 78.6/51.4/33.6/21.9 (BP=0.982, ratio=0.983, hyp_len=22379, ref_len=22777)
 
refence 0
wait_1  BLEU = 19.74, 52.7/25.0/13.9/8.3 (BP=1.000, ratio=1.021, hyp_len=23078, ref_len=22601)
wait_2  BLEU = 21.28, 55.4/27.4/15.5/9.4 (BP=0.981, ratio=0.981, hyp_len=22169, ref_len=22601)
wait_3  BLEU = 19.92, 55.0/26.2/14.4/8.4 (BP=0.975, ratio=0.975, hyp_len=22037, ref_len=22601)
wait_4  BLEU = 21.32, 55.3/27.2/15.2/9.1 (BP=0.999, ratio=0.999, hyp_len=22577, ref_len=22601)
wait_5  BLEU = 22.09, 56.7/28.3/16.1/9.8 (BP=0.984, ratio=0.985, hyp_len=22252, ref_len=22601)
wait_6  BLEU = 21.56, 57.4/28.4/15.8/9.3 (BP=0.974, ratio=0.974, hyp_len=22011, ref_len=22601)
wait_7  BLEU = 22.64, 57.1/28.5/16.2/10.0 (BP=1.000, ratio=1.001, hyp_len=22616, ref_len=22601)
wait_8  BLEU = 23.48, 57.5/29.5/17.1/10.6 (BP=0.996, ratio=0.996, hyp_len=22510, ref_len=22601)
wait_9  BLEU = 23.36, 59.5/30.4/17.5/10.8 (BP=0.966, ratio=0.967, hyp_len=21852, ref_len=22601)
wait_10  BLEU = 23.66, 58.7/30.0/17.3/10.7 (BP=0.990, ratio=0.990, hyp_len=22379, ref_len=22601)
refence 1
wait_1  BLEU = 17.95, 53.9/24.4/12.8/7.5 (BP=0.954, ratio=0.955, hyp_len=23078, ref_len=24169)
wait_2  BLEU = 18.38, 55.9/25.9/13.8/8.2 (BP=0.914, ratio=0.917, hyp_len=22169, ref_len=24169)
wait_3  BLEU = 17.36, 55.7/25.3/13.1/7.3 (BP=0.908, ratio=0.912, hyp_len=22037, ref_len=24169)
wait_4  BLEU = 18.30, 55.9/25.6/13.6/7.7 (BP=0.932, ratio=0.934, hyp_len=22577, ref_len=24169)
wait_5  BLEU = 18.63, 57.4/26.6/14.1/7.9 (BP=0.917, ratio=0.921, hyp_len=22252, ref_len=24169)
wait_6  BLEU = 18.72, 57.9/27.1/14.4/8.1 (BP=0.907, ratio=0.911, hyp_len=22011, ref_len=24169)
wait_7  BLEU = 19.04, 57.4/26.7/14.1/8.0 (BP=0.934, ratio=0.936, hyp_len=22616, ref_len=24169)
wait_8  BLEU = 19.67, 58.1/27.4/14.9/8.5 (BP=0.929, ratio=0.931, hyp_len=22510, ref_len=24169)
wait_9  BLEU = 19.47, 59.2/28.1/15.2/8.7 (BP=0.899, ratio=0.904, hyp_len=21852, ref_len=24169)
wait_10  BLEU = 20.00, 59.1/28.1/15.2/8.7 (BP=0.923, ratio=0.926, hyp_len=22379, ref_len=24169)
refence 2
wait_1  BLEU = 16.64, 50.1/21.9/11.3/6.2 (BP=1.000, ratio=1.029, hyp_len=23078, ref_len=22421)
wait_2  BLEU = 17.84, 52.8/23.8/12.4/6.8 (BP=0.989, ratio=0.989, hyp_len=22169, ref_len=22421)
wait_3  BLEU = 18.15, 53.0/23.9/12.7/7.3 (BP=0.983, ratio=0.983, hyp_len=22037, ref_len=22421)
wait_4  BLEU = 18.87, 53.0/24.4/13.1/7.5 (BP=1.000, ratio=1.007, hyp_len=22577, ref_len=22421)
wait_5  BLEU = 19.95, 54.8/25.7/14.1/8.2 (BP=0.992, ratio=0.992, hyp_len=22252, ref_len=22421)
wait_6  BLEU = 19.88, 55.1/26.0/14.2/8.3 (BP=0.982, ratio=0.982, hyp_len=22011, ref_len=22421)
wait_7  BLEU = 20.43, 54.7/26.1/14.4/8.4 (BP=1.000, ratio=1.009, hyp_len=22616, ref_len=22421)
wait_8  BLEU = 20.57, 55.1/26.3/14.4/8.6 (BP=1.000, ratio=1.004, hyp_len=22510, ref_len=22421)
wait_9  BLEU = 20.89, 56.8/27.5/15.2/8.9 (BP=0.974, ratio=0.975, hyp_len=21852, ref_len=22421)
wait_10  BLEU = 21.47, 55.9/27.3/15.4/9.1 (BP=0.998, ratio=0.998, hyp_len=22379, ref_len=22421)
refence 3
wait_1  BLEU = 15.24, 51.0/21.4/10.1/5.3 (BP=0.980, ratio=0.980, hyp_len=23078, ref_len=23554)
wait_2  BLEU = 16.11, 53.2/23.1/11.3/6.2 (BP=0.939, ratio=0.941, hyp_len=22169, ref_len=23554)
wait_3  BLEU = 15.68, 53.5/22.5/11.0/6.0 (BP=0.933, ratio=0.936, hyp_len=22037, ref_len=23554)
wait_4  BLEU = 16.32, 53.5/22.8/11.2/6.1 (BP=0.958, ratio=0.959, hyp_len=22577, ref_len=23554)
wait_5  BLEU = 16.81, 54.7/23.9/11.9/6.5 (BP=0.943, ratio=0.945, hyp_len=22252, ref_len=23554)
wait_6  BLEU = 16.70, 55.3/24.1/11.9/6.5 (BP=0.932, ratio=0.934, hyp_len=22011, ref_len=23554)
wait_7  BLEU = 17.20, 54.8/24.0/12.0/6.6 (BP=0.959, ratio=0.960, hyp_len=22616, ref_len=23554)
wait_8  BLEU = 17.54, 55.0/24.4/12.4/6.8 (BP=0.955, ratio=0.956, hyp_len=22510, ref_len=23554)
wait_9  BLEU = 17.64, 56.4/25.3/13.0/7.1 (BP=0.925, ratio=0.928, hyp_len=21852, ref_len=23554)
wait_10  BLEU = 18.15, 56.0/25.4/13.0/7.2 (BP=0.949, ratio=0.950, hyp_len=22379, ref_len=23554)
------3 ref BLEU on dev------
ref 1 2 3
tgt 0   BLEU = 45.32, 82.3/55.6/37.6/25.5 (BP=0.990, ratio=0.990, hyp_len=22601, ref_len=22823)
wait 1  BLEU = 29.83, 68.9/39.1/22.6/13.5 (BP=0.991, ratio=0.991, hyp_len=23078, ref_len=23297)
wait 2  BLEU = 31.28, 71.6/41.8/24.8/15.2 (BP=0.961, ratio=0.961, hyp_len=22169, ref_len=23057)
wait 3  BLEU = 31.00, 71.9/41.6/24.5/15.0 (BP=0.959, ratio=0.960, hyp_len=22037, ref_len=22967)
wait 4  BLEU = 31.99, 72.0/42.1/24.9/15.2 (BP=0.977, ratio=0.978, hyp_len=22577, ref_len=23095)
wait 5  BLEU = 33.31, 73.9/43.8/26.4/16.2 (BP=0.971, ratio=0.971, hyp_len=22252, ref_len=22906)
wait 6  BLEU = 33.56, 74.3/44.5/26.8/16.5 (BP=0.965, ratio=0.966, hyp_len=22011, ref_len=22793)
wait 7  BLEU = 34.05, 74.2/44.4/26.7/16.4 (BP=0.983, ratio=0.983, hyp_len=22616, ref_len=23000)
wait 8  BLEU = 34.81, 74.5/45.1/27.6/17.1 (BP=0.980, ratio=0.980, hyp_len=22510, ref_len=22973)
wait 9  BLEU = 35.17, 75.7/46.5/28.6/17.7 (BP=0.962, ratio=0.963, hyp_len=21852, ref_len=22698)
wait 10  BLEU = 35.73, 75.6/46.5/28.7/17.8 (BP=0.975, ratio=0.976, hyp_len=22379, ref_len=22941)
ref 0 2 3
tgt 1   BLEU = 37.85, 75.5/47.2/30.0/19.2 (BP=1.000, ratio=1.027, hyp_len=24169, ref_len=23526)
wait 1  BLEU = 30.08, 67.6/38.6/22.7/13.8 (BP=1.000, ratio=1.005, hyp_len=23078, ref_len=22958)
wait 2  BLEU = 31.79, 70.7/41.6/25.1/15.6 (BP=0.971, ratio=0.972, hyp_len=22169, ref_len=22816)
wait 3  BLEU = 31.25, 70.7/40.8/24.5/15.2 (BP=0.970, ratio=0.970, hyp_len=22037, ref_len=22717)
wait 4  BLEU = 32.51, 71.0/41.8/25.3/15.7 (BP=0.987, ratio=0.987, hyp_len=22577, ref_len=22875)
wait 5  BLEU = 34.37, 72.7/43.8/27.1/17.3 (BP=0.984, ratio=0.984, hyp_len=22252, ref_len=22617)
wait 6  BLEU = 34.02, 73.2/44.1/27.0/17.0 (BP=0.975, ratio=0.976, hyp_len=22011, ref_len=22562)
wait 7  BLEU = 35.02, 73.1/44.2/27.2/17.4 (BP=0.996, ratio=0.996, hyp_len=22616, ref_len=22712)
wait 8  BLEU = 35.82, 73.4/45.1/28.4/18.3 (BP=0.990, ratio=0.990, hyp_len=22510, ref_len=22746)
wait 9  BLEU = 35.96, 75.0/46.5/29.1/18.6 (BP=0.970, ratio=0.971, hyp_len=21852, ref_len=22514)
wait 10  BLEU = 36.60, 74.6/46.3/29.3/18.6 (BP=0.988, ratio=0.988, hyp_len=22379, ref_len=22658)
ref 0 1 3
tgt 2   BLEU = 41.00, 79.3/51.1/33.6/22.4 (BP=0.980, ratio=0.981, hyp_len=22421, ref_len=22864)
wait 1  BLEU = 30.90, 69.1/39.8/23.6/14.7 (BP=0.988, ratio=0.988, hyp_len=23078, ref_len=23349)
wait 2  BLEU = 32.33, 71.9/42.6/25.9/16.3 (BP=0.958, ratio=0.959, hyp_len=22169, ref_len=23117)
wait 3  BLEU = 31.27, 71.9/41.7/24.9/15.3 (BP=0.957, ratio=0.958, hyp_len=22037, ref_len=23009)
wait 4  BLEU = 32.62, 72.1/42.5/25.8/16.0 (BP=0.972, ratio=0.972, hyp_len=22577, ref_len=23216)
wait 5  BLEU = 33.84, 73.9/44.2/27.1/17.0 (BP=0.966, ratio=0.967, hyp_len=22252, ref_len=23011)
wait 6  BLEU = 33.85, 74.4/44.8/27.3/17.0 (BP=0.959, ratio=0.960, hyp_len=22011, ref_len=22935)
wait 7  BLEU = 34.65, 74.2/44.6/27.3/17.3 (BP=0.979, ratio=0.979, hyp_len=22616, ref_len=23098)
wait 8  BLEU = 35.71, 74.5/45.6/28.7/18.3 (BP=0.977, ratio=0.977, hyp_len=22510, ref_len=23033)
wait 9  BLEU = 35.84, 75.9/46.9/29.4/18.8 (BP=0.957, ratio=0.958, hyp_len=21852, ref_len=22802)
wait 10  BLEU = 36.41, 75.8/46.9/29.5/18.8 (BP=0.972, ratio=0.973, hyp_len=22379, ref_len=23005)
ref 0 1 2
tgt 3   BLEU = 34.07, 74.3/43.6/26.0/16.0 (BP=1.000, ratio=1.012, hyp_len=23554, ref_len=23277)
wait 1  BLEU = 30.83, 68.0/39.0/23.4/14.8 (BP=0.996, ratio=0.996, hyp_len=23078, ref_len=23175)
wait 2  BLEU = 32.21, 70.8/41.8/25.5/16.2 (BP=0.968, ratio=0.968, hyp_len=22169, ref_len=22894)
wait 3  BLEU = 31.76, 71.0/41.4/25.1/15.7 (BP=0.967, ratio=0.968, hyp_len=22037, ref_len=22767)
wait 4  BLEU = 33.21, 71.2/42.5/26.2/16.5 (BP=0.981, ratio=0.981, hyp_len=22577, ref_len=23011)
wait 5  BLEU = 34.70, 73.0/44.2/27.7/17.9 (BP=0.976, ratio=0.976, hyp_len=22252, ref_len=22802)
wait 6  BLEU = 34.78, 73.6/44.8/28.0/17.9 (BP=0.970, ratio=0.971, hyp_len=22011, ref_len=22675)
wait 7  BLEU = 35.38, 73.5/44.6/27.9/18.0 (BP=0.987, ratio=0.987, hyp_len=22616, ref_len=22904)
wait 8  BLEU = 36.43, 74.0/45.8/29.0/19.0 (BP=0.986, ratio=0.986, hyp_len=22510, ref_len=22836)
wait 9  BLEU = 36.62, 75.4/47.1/30.0/19.4 (BP=0.966, ratio=0.967, hyp_len=21852, ref_len=22598)
wait 10  BLEU = 37.19, 75.0/46.9/30.1/19.5 (BP=0.981, ratio=0.981, hyp_len=22379, ref_len=22809)
----------BLEU on test----------
4 refences
wait_1  BLEU = 25.73, 63.3/33.4/18.8/11.0 (BP=1.000, ratio=1.004, hyp_len=23020, ref_len=22936)
wait_2  BLEU = 25.24, 65.5/35.4/20.3/12.0 (BP=0.922, ratio=0.925, hyp_len=20571, ref_len=22243)
wait_3  BLEU = 29.36, 67.1/37.8/22.4/13.7 (BP=0.989, ratio=0.989, hyp_len=22253, ref_len=22505)
wait_4  BLEU = 29.20, 67.9/38.9/22.8/13.9 (BP=0.966, ratio=0.967, hyp_len=21633, ref_len=22380)
wait_5  BLEU = 30.73, 68.8/39.6/23.9/14.8 (BP=0.982, ratio=0.982, hyp_len=21949, ref_len=22351)
wait_6  BLEU = 30.86, 70.3/40.7/24.4/15.0 (BP=0.964, ratio=0.965, hyp_len=21364, ref_len=22143)
wait_7  BLEU = 31.66, 70.0/40.8/24.4/15.1 (BP=0.988, ratio=0.988, hyp_len=22262, ref_len=22537)
wait_8  BLEU = 32.03, 70.9/41.5/25.4/16.2 (BP=0.965, ratio=0.966, hyp_len=21376, ref_len=22128)
wait_9  BLEU = 32.69, 72.2/42.9/26.5/16.6 (BP=0.957, ratio=0.958, hyp_len=21138, ref_len=22074)
wait_10  BLEU = 32.95, 71.1/42.1/26.0/16.6 (BP=0.978, ratio=0.978, hyp_len=21854, ref_len=22344)
 
refence 0
wait_1  BLEU = 14.75, 49.2/20.5/10.3/5.6 (BP=0.951, ratio=0.952, hyp_len=23020, ref_len=24188)
wait_2  BLEU = 13.67, 51.5/21.6/10.8/5.9 (BP=0.839, ratio=0.850, hyp_len=20571, ref_len=24188)
wait_3  BLEU = 16.01, 52.2/23.0/11.7/6.6 (BP=0.917, ratio=0.920, hyp_len=22253, ref_len=24188)
wait_4  BLEU = 15.77, 52.7/23.4/12.0/6.7 (BP=0.889, ratio=0.894, hyp_len=21633, ref_len=24188)
wait_5  BLEU = 16.73, 53.9/24.1/12.7/7.1 (BP=0.903, ratio=0.907, hyp_len=21949, ref_len=24188)
wait_6  BLEU = 16.59, 55.2/24.9/13.0/7.2 (BP=0.876, ratio=0.883, hyp_len=21364, ref_len=24188)
wait_7  BLEU = 17.28, 54.6/24.7/12.9/7.3 (BP=0.917, ratio=0.920, hyp_len=22262, ref_len=24188)
wait_8  BLEU = 16.99, 55.6/25.2/13.3/7.6 (BP=0.877, ratio=0.884, hyp_len=21376, ref_len=24188)
wait_9  BLEU = 17.29, 56.5/26.0/13.8/7.9 (BP=0.866, ratio=0.874, hyp_len=21138, ref_len=24188)
wait_10  BLEU = 17.81, 55.4/25.5/13.7/8.0 (BP=0.899, ratio=0.904, hyp_len=21854, ref_len=24188)
refence 1
wait_1  BLEU = 14.63, 47.8/19.5/9.6/5.1 (BP=0.999, ratio=0.999, hyp_len=23020, ref_len=23034)
wait_2  BLEU = 13.68, 49.6/20.6/10.2/5.4 (BP=0.887, ratio=0.893, hyp_len=20571, ref_len=23034)
wait_3  BLEU = 15.88, 50.6/21.6/11.1/6.1 (BP=0.966, ratio=0.966, hyp_len=22253, ref_len=23034)
wait_4  BLEU = 15.58, 51.1/22.2/11.2/6.0 (BP=0.937, ratio=0.939, hyp_len=21633, ref_len=23034)
wait_5  BLEU = 16.27, 51.6/22.3/11.6/6.4 (BP=0.952, ratio=0.953, hyp_len=21949, ref_len=23034)
wait_6  BLEU = 16.46, 52.9/23.3/12.1/6.7 (BP=0.925, ratio=0.927, hyp_len=21364, ref_len=23034)
wait_7  BLEU = 16.99, 52.8/23.3/11.9/6.5 (BP=0.966, ratio=0.966, hyp_len=22262, ref_len=23034)
wait_8  BLEU = 16.96, 53.6/23.6/12.5/7.1 (BP=0.925, ratio=0.928, hyp_len=21376, ref_len=23034)
wait_9  BLEU = 16.88, 54.5/24.3/12.6/6.9 (BP=0.914, ratio=0.918, hyp_len=21138, ref_len=23034)
wait_10  BLEU = 17.52, 53.6/23.9/12.7/7.2 (BP=0.947, ratio=0.949, hyp_len=21854, ref_len=23034)
refence 2
wait_1  BLEU = 13.31, 45.1/17.5/8.6/4.6 (BP=1.000, ratio=1.052, hyp_len=23020, ref_len=21875)
wait_2  BLEU = 13.46, 47.3/18.8/9.4/5.0 (BP=0.939, ratio=0.940, hyp_len=20571, ref_len=21875)
wait_3  BLEU = 15.28, 48.3/20.0/10.2/5.6 (BP=1.000, ratio=1.017, hyp_len=22253, ref_len=21875)
wait_4  BLEU = 15.33, 48.9/20.4/10.3/5.6 (BP=0.989, ratio=0.989, hyp_len=21633, ref_len=21875)
wait_5  BLEU = 16.93, 49.8/21.7/11.6/6.5 (BP=1.000, ratio=1.003, hyp_len=21949, ref_len=21875)
wait_6  BLEU = 16.74, 51.0/22.0/11.6/6.6 (BP=0.976, ratio=0.977, hyp_len=21364, ref_len=21875)
wait_7  BLEU = 16.84, 50.4/22.0/11.4/6.4 (BP=1.000, ratio=1.018, hyp_len=22262, ref_len=21875)
wait_8  BLEU = 17.14, 51.4/22.5/12.0/6.8 (BP=0.977, ratio=0.977, hyp_len=21376, ref_len=21875)
wait_9  BLEU = 17.18, 52.2/23.1/12.1/6.8 (BP=0.966, ratio=0.966, hyp_len=21138, ref_len=21875)
wait_10  BLEU = 18.00, 51.7/23.2/12.5/7.1 (BP=0.999, ratio=0.999, hyp_len=21854, ref_len=21875)
refence 3
wait_1  BLEU = 14.07, 47.3/19.3/9.2/4.6 (BP=1.000, ratio=1.000, hyp_len=23020, ref_len=23010)
wait_2  BLEU = 13.91, 49.5/20.9/10.4/5.6 (BP=0.888, ratio=0.894, hyp_len=20571, ref_len=23010)
wait_3  BLEU = 16.20, 50.5/22.0/11.4/6.2 (BP=0.967, ratio=0.967, hyp_len=22253, ref_len=23010)
wait_4  BLEU = 16.12, 51.8/22.9/11.7/6.3 (BP=0.938, ratio=0.940, hyp_len=21633, ref_len=23010)
wait_5  BLEU = 16.86, 52.2/23.1/12.1/6.7 (BP=0.953, ratio=0.954, hyp_len=21949, ref_len=23010)
wait_6  BLEU = 16.57, 53.2/23.7/12.2/6.7 (BP=0.926, ratio=0.928, hyp_len=21364, ref_len=23010)
wait_7  BLEU = 17.09, 52.7/23.4/12.0/6.6 (BP=0.967, ratio=0.967, hyp_len=22262, ref_len=23010)
wait_8  BLEU = 17.42, 54.1/24.6/12.9/7.3 (BP=0.926, ratio=0.929, hyp_len=21376, ref_len=23010)
wait_9  BLEU = 17.91, 55.0/25.5/13.7/7.7 (BP=0.915, ratio=0.919, hyp_len=21138, ref_len=23010)
wait_10  BLEU = 18.28, 53.4/24.8/13.5/7.7 (BP=0.948, ratio=0.950, hyp_len=21854, ref_len=23010)
------3 ref BLEU on test------
ref 1 2 3
tgt 0   BLEU = 45.94, 79.8/55.0/38.1/26.7 (BP=1.000, ratio=1.039, hyp_len=24188, ref_len=23271)
wait 1  BLEU = 22.90, 60.1/30.1/16.4/9.3 (BP=1.000, ratio=1.014, hyp_len=23020, ref_len=22711)
wait 2  BLEU = 22.79, 62.4/32.1/17.9/10.3 (BP=0.925, ratio=0.928, hyp_len=20571, ref_len=22164)
wait 3  BLEU = 26.43, 63.8/34.0/19.6/11.7 (BP=0.995, ratio=0.995, hyp_len=22253, ref_len=22367)
wait 4  BLEU = 26.37, 64.9/35.2/20.0/11.8 (BP=0.972, ratio=0.973, hyp_len=21633, ref_len=22241)
wait 5  BLEU = 27.83, 65.5/35.9/21.0/12.7 (BP=0.989, ratio=0.989, hyp_len=21949, ref_len=22195)
wait 6  BLEU = 27.85, 67.0/36.9/21.4/12.9 (BP=0.968, ratio=0.969, hyp_len=21364, ref_len=22057)
wait 7  BLEU = 28.48, 66.8/36.8/21.3/12.7 (BP=0.996, ratio=0.996, hyp_len=22262, ref_len=22348)
wait 8  BLEU = 28.93, 67.8/37.7/22.4/13.9 (BP=0.969, ratio=0.970, hyp_len=21376, ref_len=22044)
wait 9  BLEU = 29.14, 68.9/38.7/22.9/14.0 (BP=0.959, ratio=0.959, hyp_len=21138, ref_len=22033)
wait 10  BLEU = 29.82, 67.9/38.2/22.9/14.2 (BP=0.984, ratio=0.984, hyp_len=21854, ref_len=22203)
ref 0 2 3
tgt 1   BLEU = 46.99, 81.5/56.0/39.1/27.3 (BP=1.000, ratio=1.004, hyp_len=23034, ref_len=22934)
wait 1  BLEU = 23.53, 60.7/30.6/16.9/9.8 (BP=1.000, ratio=1.004, hyp_len=23020, ref_len=22927)
wait 2  BLEU = 23.07, 62.9/32.5/18.3/10.6 (BP=0.919, ratio=0.922, hyp_len=20571, ref_len=22313)
wait 3  BLEU = 26.63, 64.4/34.6/19.9/11.9 (BP=0.988, ratio=0.988, hyp_len=22253, ref_len=22519)
wait 4  BLEU = 26.69, 65.3/35.7/20.5/12.3 (BP=0.963, ratio=0.963, hyp_len=21633, ref_len=22454)
wait 5  BLEU = 28.25, 66.2/36.5/21.6/13.2 (BP=0.980, ratio=0.980, hyp_len=21949, ref_len=22386)
wait 6  BLEU = 28.19, 67.6/37.5/21.9/13.3 (BP=0.961, ratio=0.961, hyp_len=21364, ref_len=22220)
wait 7  BLEU = 28.95, 67.2/37.5/21.9/13.4 (BP=0.987, ratio=0.987, hyp_len=22262, ref_len=22555)
wait 8  BLEU = 29.16, 68.4/38.3/22.8/14.2 (BP=0.962, ratio=0.962, hyp_len=21376, ref_len=22213)
wait 9  BLEU = 29.98, 69.5/39.7/23.9/14.8 (BP=0.954, ratio=0.955, hyp_len=21138, ref_len=22131)
wait 10  BLEU = 30.28, 68.3/38.9/23.6/14.9 (BP=0.974, ratio=0.974, hyp_len=21854, ref_len=22428)
ref 0 1 3
tgt 2   BLEU = 45.34, 82.1/55.6/38.4/26.9 (BP=0.973, ratio=0.973, hyp_len=21875, ref_len=22480)
wait 1  BLEU = 23.65, 61.3/31.2/17.2/9.8 (BP=0.995, ratio=0.995, hyp_len=23020, ref_len=23146)
wait 2  BLEU = 22.72, 63.5/32.9/18.2/10.5 (BP=0.903, ratio=0.908, hyp_len=20571, ref_len=22665)
wait 3  BLEU = 26.74, 65.0/35.4/20.3/12.2 (BP=0.973, ratio=0.974, hyp_len=22253, ref_len=22855)
wait 4  BLEU = 26.54, 65.8/36.3/20.7/12.3 (BP=0.950, ratio=0.951, hyp_len=21633, ref_len=22737)
wait 5  BLEU = 27.72, 66.6/36.6/21.5/13.0 (BP=0.965, ratio=0.966, hyp_len=21949, ref_len=22720)
wait 6  BLEU = 27.66, 68.0/37.8/21.9/13.1 (BP=0.944, ratio=0.946, hyp_len=21364, ref_len=22591)
wait 7  BLEU = 28.61, 67.8/37.8/21.9/13.2 (BP=0.975, ratio=0.975, hyp_len=22262, ref_len=22829)
wait 8  BLEU = 28.97, 68.7/38.8/23.0/14.3 (BP=0.946, ratio=0.948, hyp_len=21376, ref_len=22557)
wait 9  BLEU = 29.52, 69.8/39.9/24.0/14.7 (BP=0.938, ratio=0.940, hyp_len=21138, ref_len=22490)
wait 10  BLEU = 29.73, 68.6/39.0/23.5/14.6 (BP=0.960, ratio=0.961, hyp_len=21854, ref_len=22739)
ref 0 1 2
tgt 3   BLEU = 46.77, 81.2/56.1/39.0/26.9 (BP=1.000, ratio=1.006, hyp_len=23010, ref_len=22878)
wait 1  BLEU = 23.44, 60.5/30.5/16.8/9.7 (BP=1.000, ratio=1.003, hyp_len=23020, ref_len=22953)
wait 2  BLEU = 22.87, 62.8/32.3/18.1/10.5 (BP=0.919, ratio=0.922, hyp_len=20571, ref_len=22309)
wait 3  BLEU = 26.58, 64.2/34.4/19.8/11.9 (BP=0.990, ratio=0.990, hyp_len=22253, ref_len=22487)
wait 4  BLEU = 26.16, 64.9/35.2/20.1/11.9 (BP=0.962, ratio=0.963, hyp_len=21633, ref_len=22465)
wait 5  BLEU = 27.79, 65.9/36.0/21.3/12.9 (BP=0.978, ratio=0.978, hyp_len=21949, ref_len=22434)
wait 6  BLEU = 28.08, 67.5/37.3/21.9/13.3 (BP=0.960, ratio=0.961, hyp_len=21364, ref_len=22227)
wait 7  BLEU = 28.83, 67.1/37.3/21.9/13.3 (BP=0.988, ratio=0.988, hyp_len=22262, ref_len=22538)
wait 8  BLEU = 28.86, 68.0/37.7/22.5/14.1 (BP=0.961, ratio=0.962, hyp_len=21376, ref_len=22223)
wait 9  BLEU = 29.25, 69.1/39.0/23.3/14.3 (BP=0.950, ratio=0.952, hyp_len=21138, ref_len=22212)
wait 10  BLEU = 29.78, 68.3/38.4/23.2/14.3 (BP=0.975, ratio=0.975, hyp_len=21854, ref_len=22411)

